Impact of launch power optimisation in hybrid-amplified links

Per-channel launch power optimisation in a hybrid-amplified link with optimised pump powers and wavelengths is described. Compared to using the optimum spectrally uniform launch power, an average SNR gain of 0.13 dB is obtained against 0.56 dB for the same system operating with lumped amplifiers only.

==> Data/ECOC_LP_hybrid.txt <==
wav	uniform	optimum
1603.90165338259	-1.74010815868962	NaN
1603.04401841447	-1.74010815868962	NaN
1602.18730014177	-1.74010815868962	NaN
1601.33149709553	-1.74010815868962	NaN
1600.47660780994	-1.74010815868962	NaN
1599.62263082231	-1.74010815868962	NaN
1598.76956467309	-1.74010815868962	NaN
1597.91740790582	-1.74010815868962	NaN
1597.06615906714	-1.74010815868962	NaN
1596.21581670682	-1.74010815868962	NaN
1595.36637937768	-1.74010815868962	NaN
1594.51784563563	-1.74010815868962	NaN
1593.67021403966	-1.74010815868962	NaN
1592.82348315181	-1.74010815868962	NaN
1591.97765153719	-1.74010815868962	NaN
1591.13271776394	-1.74010815868962	NaN
1590.28868040324	-1.74010815868962	NaN
1589.44553802931	-1.74010815868962	NaN
1588.60328921938	-1.74010815868962	NaN
1587.76193255371	-1.74010815868962	NaN
1586.92146661556	-1.74010815868962	NaN
1586.08188999117	-1.74010815868962	NaN
1585.2432012698	-1.74010815868962	NaN
1584.40539904368	-1.74010815868962	NaN
1583.56848190799	-1.74010815868962	NaN
1582.73244846092	-1.74010815868962	NaN
1581.89729730359	-1.74010815868962	NaN
1581.06302704008	-1.74010815868962	NaN
1580.22963627741	-1.74010815868962	NaN
1579.39712362554	-1.74010815868962	NaN
1578.56548769735	-1.74010815868962	NaN
1577.73472710865	-1.74010815868962	NaN
1576.90484047816	-1.74010815868962	NaN
1576.0758264275	-1.74010815868962	NaN
1575.24768358118	-1.74010815868962	NaN
1574.42041056662	-1.74010815868962	NaN
1573.5940060141	-1.74010815868962	NaN
1572.76846855679	-1.74010815868962	NaN
1571.94379683073	-1.74010815868962	NaN
1571.1199894748	-1.74010815868962	NaN
1570.29704513074	-1.74010815868962	NaN
1569.47496244315	NaN	NaN
1568.65374005944	NaN	NaN
1567.83337662987	NaN	NaN
1567.01387080751	NaN	NaN
1566.19522124826	NaN	NaN
1565.37742661081	NaN	NaN
1564.56048555665	-1.74010815868962	NaN
1563.74439675009	-1.74010815868962	NaN
1562.92915885819	-1.74010815868962	NaN
1562.1147705508	-1.74010815868962	NaN
1561.30123050056	-1.74010815868962	NaN
1560.48853738284	-1.74010815868962	NaN
1559.6766898758	-1.74010815868962	NaN
1558.86568666032	-1.74010815868962	NaN
1558.05552642005	-1.74010815868962	NaN
1557.24620784136	-1.74010815868962	NaN
1556.43772961333	-1.74010815868962	NaN
1555.63009042781	-1.74010815868962	NaN
1554.82328897931	-1.74010815868962	NaN
1554.01732396508	-1.74010815868962	NaN
1553.21219408506	-1.74010815868962	NaN
1552.40789804188	-1.74010815868962	NaN
1551.60443454087	-1.74010815868962	NaN
1550.80180229002	-1.74010815868962	NaN
1550	-1.74010815868962	NaN
1549.19902638415	-1.74010815868962	NaN
1548.39888015846	-1.74010815868962	NaN
1547.59956004157	-1.74010815868962	NaN
1546.80106475478	-1.74010815868962	NaN
1546.00339302201	-1.74010815868962	NaN
1545.20654356982	-1.74010815868962	NaN
1544.41051512739	-1.74010815868962	NaN
1543.61530642652	-1.74010815868962	NaN
1542.82091620163	-1.74010815868962	NaN
1542.02734318972	-1.74010815868962	NaN
1541.23458613041	-1.74010815868962	NaN
1540.44264376589	-1.74010815868962	NaN
1539.65151484096	-1.74010815868962	NaN
1538.86119810298	-1.74010815868962	NaN
1538.07169230187	-1.74010815868962	NaN
1537.28299619015	-1.74010815868962	NaN
1536.49510852285	-1.74010815868962	NaN
1535.70802805759	-1.74010815868962	NaN
1534.92175355453	-1.74010815868962	NaN
1534.13628377634	-1.74010815868962	NaN
1533.35161748824	-1.74010815868962	NaN
1532.56775345799	-1.74010815868962	NaN
1531.78469045584	-1.74010815868962	NaN
1531.00242725457	-1.74010815868962	NaN
1530.22096262946	-1.74010815868962	NaN
1529.44029535828	NaN	NaN
1528.66042422133	NaN	NaN
1527.88134800134	NaN	NaN
1527.10306548356	NaN	NaN
1526.32557545571	NaN	NaN
1525.54887670796	NaN	NaN
1524.77296803296	NaN	NaN
1523.99784822581	NaN	NaN
1523.22351608404	NaN	NaN
1522.44997040766	NaN	NaN
1521.67720999908	NaN	NaN
1520.90523366316	NaN	NaN
1520.13404020717	NaN	NaN
1519.36362844083	-1.74010815868962	NaN
1518.59399717623	-1.74010815868962	NaN
1517.82514522789	-1.74010815868962	NaN
1517.05707141273	-1.74010815868962	NaN
1516.28977455005	-1.74010815868962	NaN
1515.52325346154	-1.74010815868962	NaN
1514.75750697129	-1.74010815868962	NaN
1513.99253390575	-1.74010815868962	NaN
1513.22833309373	-1.74010815868962	NaN
1512.46490336643	-1.74010815868962	NaN
1511.70224355738	-1.74010815868962	NaN
1510.94035250248	-1.74010815868962	NaN
1510.17922903997	-1.74010815868962	NaN
1509.41887201044	-1.74010815868962	NaN
1508.65928025678	-1.74010815868962	NaN
1507.90045262425	-1.74010815868962	NaN
1507.1423879604	-1.74010815868962	NaN
1506.38508511512	-1.74010815868962	NaN
1505.6285429406	-1.74010815868962	NaN
1504.87276029132	-1.74010815868962	NaN
1504.1177360241	-1.74010815868962	NaN
1503.363468998	-1.74010815868962	NaN
1502.60995807442	-1.74010815868962	NaN
1501.85720211699	-1.74010815868962	NaN
1501.10519999166	-1.74010815868962	NaN
1500.35395056663	-1.74010815868962	NaN
1499.60345271235	-1.74010815868962	NaN


==> Data/ECOC_Power_hybrid.txt <==
wav	optimum	optimum_rec	uniform	uniform_rec
1603.90165338259	-0.484860625114895	-6.81736403631824	-1.74010815868962	-7.89111285541102
1603.04401841447	-0.66772946444626	-6.02686557845963	-1.74010815868962	-6.91380070066843
1602.18730014177	-0.8386643770273	-5.22202761471227	-1.74010815868962	-5.93414977089631
1601.33149709553	-0.997665362858014	-4.43650587108817	-1.74010815868962	-4.98626175066371
1600.47660780994	-1.1447324219384	-3.74679016364192	-1.74010815868962	-4.14667318850319
1599.62263082231	-1.27986555426846	-3.23161872394391	-1.74010815868962	-3.4942675070993
1598.76956467309	-1.4030647598482	-2.89085266229733	-1.74010815868962	-3.02971219956137
1597.91740790582	-1.51433003867761	-2.79883846086791	-1.74010815868962	-2.82687971446743
1597.06615906714	-1.61366139075669	-2.83141128551965	-1.74010815868962	-2.76179767671043
1596.21581670682	-1.70105881608545	-2.94164438016949	-1.74010815868962	-2.78690321044985
1595.36637937768	-1.77652231466388	-3.08352633958667	-1.74010815868962	-2.85612434342635
1594.51784563563	-1.84005188649199	-3.08476572244188	-1.74010815868962	-2.79615019275536
1593.67021403966	-1.89164753156977	-3.06406961053469	-1.74010815868962	-2.7262347930343
1592.82348315181	-1.93130924989722	-2.93109854067428	-1.74010815868962	-2.55547664627533
1591.97765153719	-1.94818674980731	-2.74664163174504	-1.74010815868962	-2.35604482304723
1591.13271776394	-1.91367475440663	-2.54194559728055	-1.74010815868962	-2.18752754550092
1590.28868040324	-1.90201734913411	-2.32718284094419	-1.74010815868962	-1.98593631420378
1589.44553802931	-1.89698266951009	-2.17563246591857	-1.74010815868962	-1.84078453309005
1588.60328921938	-1.90864319061115	-2.11923880119946	-1.74010815868962	-1.77434721313248
1587.76193255371	-1.84995319093928	-2.02797318010824	-1.74010815868962	-1.74345934341108
1586.92146661556	-1.81502916932991	-2.02102701122786	-1.74010815868962	-1.77280313103451
1586.08188999117	-1.74919998475972	-2.0021511588494	-1.74010815868962	-1.82123696795932
1585.2432012698	-1.70635236026727	-2.06065487727561	-1.74010815868962	-1.92368972617941
1584.40539904368	-1.68062996656855	-2.18771995812066	-1.74010815868962	-2.07771742811219
1583.56848190799	-1.58145577174048	-2.25432904401779	-1.74010815868962	-2.2444209196304
1582.73244846092	-1.5323924643697	-2.37871674421385	-1.74010815868962	-2.41883902593511
1581.89729730359	-1.47142531392873	-2.49613389072682	-1.74010815868962	-2.59806114974971
1581.06302704008	-1.41720833966759	-2.59784386960751	-1.74010815868962	-2.75515411134483
1580.22963627741	-1.37496714360902	-2.71739717595043	-1.74010815868962	-2.91799899941632
1579.39712362554	-1.33467180576707	-2.75117759203352	-1.74010815868962	-2.9927627733016
1578.56548769735	-1.29632232614175	-2.81469273704874	-1.74010815868962	-3.09538936236618
1577.73472710865	-1.25991870473305	-2.89688206824079	-1.74010815868962	-3.21468239065937
1576.90484047816	-1.22546094154098	-2.93696018541317	-1.74010815868962	-3.28948532512095
1576.0758264275	-1.19294903656554	-2.92541528319115	-1.74010815868962	-3.31066991342954
1575.24768358118	-1.16238298980673	-2.9182917925811	-1.74010815868962	-3.33414035028399
1574.42041056662	-1.13376280126454	-2.96735076242465	-1.74010815868962	-3.41168170712282
1573.5940060141	-1.10708847093897	-2.9587256292251	-1.74010815868962	-3.42938601258686
1572.76846855679	-1.08235999883004	-2.98115763417227	-1.74010815868962	-3.47574431827492
1571.94379683073	-1.05957738493773	-3.07328801314315	-1.74010815868962	-3.58981725732756
1571.1199894748	-1.03874062926205	-3.14749450562805	-1.74010815868962	-3.68384297411863
1570.29704513074	-1.01984973180299	-3.22693236439371	-1.74010815868962	-3.78073373431943
1569.47496244315	NaN	-Inf	NaN	-Inf
1568.65374005944	NaN	-Inf	NaN	-Inf
1567.83337662987	NaN	-Inf	NaN	-Inf
1567.01387080751	NaN	-Inf	NaN	-Inf
1566.19522124826	NaN	-Inf	NaN	-Inf
1565.37742661081	NaN	-Inf	NaN	-Inf
1564.56048555665	-1.07539353723923	-3.68650707295348	-1.74010815868962	-4.17773922680655
1563.74439675009	-1.02557740256924	-3.71758181781099	-1.74010815868962	-4.25810578921685
1562.92915885819	-0.979048556616371	-3.78639433701339	-1.74010815868962	-4.37293313438543
1562.1147705508	-0.935806999380627	-3.85549659076572	-1.74010815868962	-4.48463549734132
1561.30123050056	-0.895852730862007	-3.899958454693	-1.74010815868962	-4.56824926678218
1560.48853738284	-0.859185751060512	-3.99353732245195	-1.74010815868962	-4.69739461250065
1559.6766898758	-0.825806059976141	-4.05569306772408	-1.74010815868962	-4.79151028050751
1558.86568666032	-0.795713657608895	-4.10170362382397	-1.74010815868962	-4.86615808407606
1558.05552642005	-0.768908543958774	-4.08302415628974	-1.74010815868962	-4.87256950193829
1557.24620784136	-0.745390719025777	-4.08100641560335	-1.74010815868962	-4.892414660807
1556.43772961333	-0.725160182809905	-4.04390565047175	-1.74010815868962	-4.87355813586799
1555.63009042781	-0.708216935311157	-4.02552463182646	-1.74010815868962	-4.87004570140178
1554.82328897931	-0.694560976529534	-3.9750074109681	-1.74010815868962	-4.83080804203633
1554.01732396508	-0.684192306465036	-3.94844983419037	-1.74010815868962	-4.81197891913747
1553.21219408506	-0.650671081486244	-3.89218215771918	-1.74010815868962	-4.78714794265762
1552.40789804188	-0.636435942344048	-3.83000499974296	-1.74010815868962	-4.73659600495927
1551.60443454087	-0.627353632246936	-3.70938251308917	-1.74010815868962	-4.62256024678012
1550.80180229002	-0.66402165931918	-3.603107623596	-1.74010815868962	-4.47711789069571
1550	-0.678206507410936	-3.4783772251659	-1.74010815868962	-4.33573054872736
1549.19902638415	-0.693108223014831	-3.29895534281245	-1.74010815868962	-4.13908372972289
1548.39888015846	-0.711000068254401	-3.2134052922314	-1.74010815868962	-4.03332698489718
1547.59956004157	-0.732517167593406	-3.08151904749993	-1.74010815868962	-3.87762230526196
1546.80106475478	-0.723276781975775	-2.98926986698336	-1.74010815868962	-3.79302263305883
1546.00339302201	-0.762046428674509	-3.00193158581938	-1.74010815868962	-3.76526434439681
1545.20654356982	-0.812023033030646	-3.10731687068637	-1.74010815868962	-3.81960574906083
1544.41051512739	-0.852731638657061	-3.20003408210776	-1.74010815868962	-3.8705662917872
1543.61530642652	-0.929362325274266	-3.31143438645894	-1.74010815868962	-3.904986659101
1542.82091620163	-0.978474139321675	-3.44634215627747	-1.74010815868962	-3.9899523583878
1542.02734318972	-1.00708969527922	-3.50158244562354	-1.74010815868962	-4.01528717160074
1541.23458613041	-1.04772353730678	-3.56250816337506	-1.74010815868962	-4.03459663604612
1540.44264376589	-1.05330979082145	-3.57984388558572	-1.74010815868962	-4.04434288425415
1539.65151484096	-1.03844353134358	-3.59755478275921	-1.74010815868962	-4.0743649319708
1538.86119810298	-1.01401639462915	-3.59568652723239	-1.74010815868962	-4.09421020629145
1538.07169230187	-0.98002838067817	-3.57829094645025	-1.74010815868962	-4.10834871883086
1537.28299619015	-0.936479489490636	-3.51962041116691	-1.74010815868962	-4.09058379843175
1536.49510852285	-0.883369721066548	-3.43828072973842	-1.74010815868962	-4.06028897399782
1535.70802805759	-0.820699075405908	-3.37922024423099	-1.74010815868962	-4.06188893252722
1534.92175355453	-0.748467552508714	-3.28375957739683	-1.74010815868962	-4.03682019208794
1534.13628377634	-0.666675152374967	-3.2236954678317	-1.74010815868962	-4.056516036964
1533.35161748824	-0.575321875004667	-3.16156232023936	-1.74010815868962	-4.08391581017717
1532.56775345799	-0.474407720397813	-3.07786632311563	-1.74010815868962	-4.09952637474897
1531.78469045584	-0.363932688554406	-2.99062377591893	-1.74010815868962	-4.121162963488
1531.00242725457	-0.243896779474446	-2.92696452575488	-1.74010815868962	-4.1766815892165
1530.22096262946	-0.114299993157933	-2.82656543051689	-1.74010815868962	-4.20514127440523
1529.44029535828	NaN	-Inf	NaN	-Inf
1528.66042422133	NaN	-Inf	NaN	-Inf
1527.88134800134	NaN	-Inf	NaN	-Inf
1527.10306548356	NaN	-Inf	NaN	-Inf
1526.32557545571	NaN	-Inf	NaN	-Inf
1525.54887670796	NaN	-Inf	NaN	-Inf
1524.77296803296	NaN	-Inf	NaN	-Inf
1523.99784822581	NaN	-Inf	NaN	-Inf
1523.22351608404	NaN	-Inf	NaN	-Inf
1522.44997040766	NaN	-Inf	NaN	-Inf
1521.67720999908	NaN	-Inf	NaN	-Inf
1520.90523366316	NaN	-Inf	NaN	-Inf
1520.13404020717	NaN	-Inf	NaN	-Inf
1519.36362844083	-1.10864769387986	-3.86247190508213	-1.74010815868962	-4.28383229536383
1518.59399717623	-1.35741857288131	-3.8603305215519	-1.74010815868962	-4.04023179666628
1517.82514522789	-1.58828321509414	-3.8535012775116	-1.74010815868962	-3.80979295693415
1517.05707141273	-1.80124162051834	-3.85453063737604	-1.74010815868962	-3.60494586317938
1516.28977455005	-1.99629378915392	-3.86149623844992	-1.74010815868962	-3.42336550170081
1515.52325346154	-2.17343972100088	-3.91519058735666	-1.74010815868962	-3.30590788017147
1514.75750697129	-2.33267941605922	-4.01017875275565	-1.74010815868962	-3.24678026577077
1513.99253390575	-2.47401287432894	-4.13223333893232	-1.74010815868962	-3.23168145814732
1513.22833309373	-2.59744009581003	-4.32580417434813	-1.74010815868962	-3.30529411032003
1512.46490336643	-2.7029610805025	-4.47412180048628	-1.74010815868962	-3.35128505082635
1511.70224355738	-2.79057582840635	-4.63893871646993	-1.74010815868962	-3.43175770900722
1510.94035250248	-2.86028433952158	-4.75009473427948	-1.74010815868962	-3.47652238234586
1510.17922903997	-2.91208661384818	-4.86470719852389	-1.74010815868962	-3.54255225770672
1509.41887201044	-2.94598265138616	-5.01422749227461	-1.74010815868962	-3.66169892713868
1508.65928025678	-2.96197245213552	-5.13683683342539	-1.74010815868962	-3.77087140377411
1507.90045262425	-2.96005601609626	-5.28911989196728	-1.74010815868962	-3.92717754757911
1507.1423879604	-2.94023334326838	-5.4439805864338	-1.74010815868962	-4.10351889869118
1506.38508511512	-2.90250443365187	-5.63821918375526	-1.74010815868962	-4.33726098009963
1505.6285429406	-2.84686928724674	-5.83841104875563	-1.74010815868962	-4.59454294077538
1504.87276029132	-2.77332790405299	-6.01799112695894	-1.74010815868962	-4.84950206556279
1504.1177360241	-2.68188028407062	-6.13243637673608	-1.74010815868962	-5.05683852297325
1503.363468998	-2.57252642729962	-6.30359674889629	-1.74010815868962	-5.3390710403955
1502.60995807442	-2.44526633374	-6.46761255501037	-1.74010815868962	-5.6319776699682
1501.85720211699	-2.30010000339176	-6.59527637798667	-1.74010815868962	-5.90572614873047
1501.10519999166	-2.1370274362549	-6.72589135868364	-1.74010815868962	-6.20038792449116
1500.35395056663	-1.95604863232942	-6.87045495870366	-1.74010815868962	-6.5265265405409
1499.60345271235	-1.75716359161531	-6.96393377501892	-1.74010815868962	-6.81947772087982


==> Data/ECOC_Power_lumped.txt <==
wav	optimum	optimum_rec	uniform	uniform_rec
1603.90165338259	1.11735006930489	-15.3953529745174	3.35781977329819	-14.5221856707139
1603.04401841447	1.10680731519149	-15.436802622568	3.35781977329819	-14.5434232721078
1602.18730014177	1.10085637265182	-15.4755460947908	3.35781977329819	-14.5662191934951
1601.33149709553	1.09949724168586	-15.5114165734476	3.35781977329819	-14.5905322110644
1600.47660780994	1.10272992229363	-15.5443646066596	3.35781977329819	-14.6163922620158
1599.62263082231	1.11055441447513	-15.5741510101777	3.35781977329819	-14.6435883405691
1598.76956467309	1.12297071823034	-15.6003911369449	3.35781977329819	-14.6718158783934
1597.91740790582	1.13997883355928	-15.6234205973968	3.35781977329819	-14.7013837615906
1597.06615906714	1.16157876046195	-15.6432953120334	3.35781977329819	-14.7324059491496
1596.21581670682	1.18777049893833	-15.6596459504088	3.35781977329819	-14.7644842986897
1595.36637937768	1.21855404898844	-15.6723586132832	3.35781977329819	-14.797456825017
1594.51784563563	1.25392941061227	-15.6815652041199	3.35781977329819	-14.8315207070092
1593.67021403966	1.29389658380982	-15.6873647483372	3.35781977329819	-14.866778547866
1592.82348315181	1.3384555685811	-15.6894534481197	3.35781977329819	-14.9028612838699
1591.97765153719	1.41102592863687	-15.6644273145284	3.35781977329819	-14.9398373489299
1591.13271776394	1.46888679074374	-15.6550316694898	3.35781977329819	-14.9777910109177
1590.28868040324	1.54641552679239	-15.6269677039192	3.35781977329819	-15.0166921432941
1589.44553802931	1.64314090721585	-15.580628567346	3.35781977329819	-15.0566125205144
1588.60328921938	1.71240158299162	-15.5626184666158	3.35781977329819	-15.0974331917068
1587.76193255371	1.7628445975518	-15.5643903727451	3.35781977329819	-15.1392261958161
1586.92146661556	1.81929981245368	-15.5609923181359	3.35781977329819	-15.1819703347682
1586.08188999117	1.86855276880515	-15.5652950298801	3.35781977329819	-15.2252313137896
1585.2432012698	1.89229729596377	-15.5954674565802	3.35781977329819	-15.2689323392821
1584.40539904368	1.94752888210436	-15.5945725497852	3.35781977329819	-15.31319033931
1583.56848190799	2.0006918513572	-15.5962168590895	3.35781977329819	-15.3579494635503
1582.73244846092	2.06105420197067	-15.5908466811386	3.35781977329819	-15.402931476183
1581.89729730359	2.10055209778526	-15.6065239301055	3.35781977329819	-15.4482708824275
1581.06302704008	2.11752034730288	-15.6450501878128	3.35781977329819	-15.4938921388394
1580.22963627741	2.17184188382214	-15.6466406764757	3.35781977329819	-15.5400288686012
1579.39712362554	2.22722941878867	-15.6475797557102	3.35781977329819	-15.5867158734548
1578.56548769735	2.28368295220247	-15.647850674783	3.35781977329819	-15.6337218320172
1577.73472710865	2.34120248406353	-15.647342071749	3.35781977329819	-15.6809885821262
1576.90484047816	2.39978801437186	-15.6461490695835	3.35781977329819	-15.7286848470984
1576.0758264275	2.45943954312745	-15.6442419554428	3.35781977329819	-15.7767547385773
1575.24768358118	2.52015707033031	-15.641386377341	3.35781977329819	-15.8249037170824
1574.42041056662	2.58194059598043	-15.6375206755006	3.35781977329819	-15.8730349050466
1573.5940060141	2.64479012007782	-15.6329001534917	3.35781977329819	-15.9214517004721
1572.76846855679	2.70870564262247	-15.6272112469929	3.35781977329819	-15.969924106054
1571.94379683073	2.77368716361439	-15.6205702095387	3.35781977329819	-16.0184857308944
1571.1199894748	2.83973468305357	-15.6130131048703	3.35781977329819	-16.0671471997363
1570.29704513074	2.90684820094002	-15.6044795672947	3.35781977329819	-16.1159912909752
1569.47496244315	NaN	-Inf	NaN	-Inf
1568.65374005944	NaN	-Inf	NaN	-Inf
1567.83337662987	NaN	-Inf	NaN	-Inf
1567.01387080751	NaN	-Inf	NaN	-Inf
1566.19522124826	NaN	-Inf	NaN	-Inf
1565.37742661081	NaN	-Inf	NaN	-Inf
1564.56048555665	2.7434800475385	-16.1771137003282	3.35781977329819	-16.4589370266559
1563.74439675009	2.74779579274027	-16.2313307934946	3.35781977329819	-16.5084787028541
1562.92915885819	2.7543192153152	-16.2830969841916	3.35781977329819	-16.5579512927722
1562.1147705508	2.76305031526327	-16.3327210306262	3.35781977329819	-16.6075654995234
1561.30123050056	2.7739890925845	-16.3802353223891	3.35781977329819	-16.6574153743143
1560.48853738284	2.78713554727887	-16.4253881151872	3.35781977329819	-16.7073568782177
1559.6766898758	2.8024896793464	-16.4683764779489	3.35781977329819	-16.7575368627436
1558.86568666032	2.82005148878708	-16.5091711776521	3.35781977329819	-16.807931799175
1558.05552642005	2.83982097560091	-16.54774987623	3.35781977329819	-16.8585477939211
1557.24620784136	2.86179813978789	-16.5838380739414	3.35781977329819	-16.9091068918361
1556.43772961333	2.88598298134803	-16.6180918417405	3.35781977329819	-16.9601285636657
1555.63009042781	2.91237550028131	-16.6502710355614	3.35781977329819	-17.0114828581428
1554.82328897931	2.94097569658774	-16.6801074245242	3.35781977329819	-17.062972884851
1554.01732396508	2.97178357026733	-16.7076545298255	3.35781977329819	-17.114677852989
1553.21219408506	3.01863829684559	-16.7193883385125	3.35781977329819	-17.1667364164056
1552.40789804188	3.05392646768019	-16.743125864403	3.35781977329819	-17.2193799937251
1551.60443454087	3.10358735386148	-16.7525216306013	3.35781977329819	-17.2723519537611
1550.80180229002	3.13690641957491	-16.7786386479357	3.35781977329819	-17.3258998826759
1550	3.17149512086289	-16.8038461026553	3.35781977329819	-17.379948952469
1549.19902638415	3.22967684457139	-16.8056457634267	3.35781977329819	-17.4344256278906
1548.39888015846	3.30082703195802	-16.7948350957252	3.35781977329819	-17.4894970003671
1547.59956004157	3.32717565294652	-16.8288238650926	3.35781977329819	-17.544791211992
1546.80106475478	3.37194182318268	-16.8445972998079	3.35781977329819	-17.6004325452317
1546.00339302201	3.40155270691554	-16.8755273382411	3.35781977329819	-17.6562875000487
1545.20654356982	3.43421919252773	-16.9037903608079	3.35781977329819	-17.7127068928002
1544.41051512739	3.48281599088721	-16.9163668358081	3.35781977329819	-17.7696058831979
1543.61530642652	3.49012169701272	-16.970781690035	3.35781977329819	-17.8271517191371
1542.82091620163	3.54405521538418	-16.9787152595407	3.35781977329819	-17.8851304730776
1542.02734318972	3.59436340744022	-16.9905877629655	3.35781977329819	-17.9436366094083
1541.23458613041	3.60944673760964	-17.0389697639782	3.35781977329819	-18.0033228991647
1540.44264376589	3.63053404123693	-17.081694404672	3.35781977329819	-18.063514609387
1539.65151484096	3.68510764198332	-17.0915037301373	3.35781977329819	-18.1244224502317
1538.86119810298	3.74397928128262	-17.0979189406431	3.35781977329819	-18.1862682113492
1538.07169230187	3.80714895913484	-17.1007331297327	3.35781977329819	-18.248885081432
1537.28299619015	3.87461667553997	-17.0997740810603	3.35781977329819	-18.3120480741273
1536.49510852285	3.94638243049801	-17.0953687000668	3.35781977329819	-18.3759883944021
1535.70802805759	4.02244622400898	-17.0877235023458	3.35781977329819	-18.4408990216509
1534.92175355453	4.10280805607286	-17.076300581597	3.35781977329819	-18.5063936113252
1534.13628377634	4.18746792668965	-17.0615129399424	3.35781977329819	-18.5726686244474
1533.35161748824	4.27642583585936	-17.0436347736008	3.35781977329819	-18.6399444549671
1532.56775345799	4.36968178358199	-17.0228428300821	3.35781977329819	-18.7083283098182
1531.78469045584	4.46723576985753	-16.9987007024495	3.35781977329819	-18.7773951110342
1531.00242725457	4.56908779468599	-16.971199712363	3.35781977329819	-18.8472175257893
1530.22096262946	4.67523785806736	-16.9407081374579	3.35781977329819	-18.9179793535033
1529.44029535828	NaN	-Inf	NaN	-Inf
1528.66042422133	NaN	-Inf	NaN	-Inf
1527.88134800134	NaN	-Inf	NaN	-Inf
1527.10306548356	NaN	-Inf	NaN	-Inf
1526.32557545571	NaN	-Inf	NaN	-Inf
1525.54887670796	NaN	-Inf	NaN	-Inf
1524.77296803296	NaN	-Inf	NaN	-Inf
1523.99784822581	NaN	-Inf	NaN	-Inf
1523.22351608404	NaN	-Inf	NaN	-Inf
1522.44997040766	NaN	-Inf	NaN	-Inf
1521.67720999908	NaN	-Inf	NaN	-Inf
1520.90523366316	NaN	-Inf	NaN	-Inf
1520.13404020717	NaN	-Inf	NaN	-Inf
1519.36362844083	5.86968890658702	-16.9189618263692	3.35781977329819	-19.9908886586182
1518.59399717623	5.87817321166216	-17.0010725752803	3.35781977329819	-20.0727695426614
1517.82514522789	5.89017999173038	-17.0804260485931	3.35781977329819	-20.1554402506551
1517.05707141273	5.90570924679171	-17.1571598716276	3.35781977329819	-20.2389030310698
1516.28977455005	5.92476097684614	-17.2309429583338	3.35781977329819	-20.3229529759743
1515.52325346154	5.94733518189366	-17.3019647346698	3.35781977329819	-20.4077997084023
1514.75750697129	5.97343186193428	-17.3702946888084	3.35781977329819	-20.4934222410068
1513.99253390575	6.00305101696799	-17.4358204314617	3.35781977329819	-20.5796997924973
1513.22833309373	6.03619264699481	-17.498387399096	3.35781977329819	-20.6666434225103
1512.46490336643	6.07285675201472	-17.5580304984189	3.35781977329819	-20.7541768878642
1511.70224355738	6.11304333202773	-17.614503771075	3.35781977329819	-20.8421058408537
1510.94035250248	6.15675238703383	-17.6675203546408	3.35781977329819	-20.9302210570686
1510.17922903997	6.20398391703303	-17.7174439948731	3.35781977329819	-21.0187357119743
1509.41887201044	6.25473792202533	-17.7641596389371	3.35781977329819	-21.1076310104659
1508.65928025678	6.30901440201073	-17.8077761278181	3.35781977329819	-21.1969487863194
1507.90045262425	6.36681335698922	-17.8481104770845	3.35781977329819	-21.2864791915547
1507.1423879604	6.42813478696081	-17.8849330261054	3.35781977329819	-21.3761035795896
1506.38508511512	6.4929786919255	-17.9188168636345	3.35781977329819	-21.4662328031004
1505.6285429406	6.56134507188329	-17.9496451313709	3.35781977329819	-21.5567448612937
1504.87276029132	6.63323392683417	-17.9771618949462	3.35781977329819	-21.6475055810396
1504.1177360241	6.70864525677815	-18.001676745745	3.35781977329819	-21.7387267560784
1503.363468998	6.78757906171523	-18.0228466416118	3.35781977329819	-21.8301975116451
1502.60995807442	6.8700353416454	-18.0408067888672	3.35781977329819	-21.9220117520227
1501.85720211699	6.95601409656867	-18.0553642793691	3.35781977329819	-22.0139954272159
1501.10519999166	7.04551532648504	-18.066656210183	3.35781977329819	-22.106259300628
1500.35395056663	7.1385390313945	-18.0744668127707	3.35781977329819	-22.1985309158812
1499.60345271235	7.23508521129707	-18.0786003194951	3.35781977329819	-22.2905806445864

==> Data/ECOC_RamanProfile.txt <==
freq	gain
0	0
0.1	0.00396849304751194
0.2	0.00793698609502389
0.3	0.0119054791425358
0.4	0.0158739721900478
0.5	0.0198424652375597
0.6	0.0238109582850717
0.7	0.0277794513325836
0.8	0.0317479443800955
0.9	0.0357164374276075
1	0.0396849304751194
1.1	0.0436534235226314
1.2	0.0476219165701433
1.3	0.0515904096176553
1.4	0.0555589026651672
1.5	0.0595273957126791
1.6	0.0651045612606761
1.7	0.0687788602916934
1.8	0.0729823767683667
1.9	0.0768346540455596
2	0.0802068088724305
2.1	0.0835405404819499
2.2	0.0865326151498344
2.3	0.0893702434605415
2.4	0.0921883529924833
2.5	0.0940862864105678
2.6	0.0964005893784102
2.7	0.0988830217201295
2.8	0.10130013372103
2.9	0.104
3	0.105
3.1	0.107307803128887
3.2	0.109
3.3	0.111
3.4	0.111
3.5	0.111
3.6	0.112133357138749
3.7	0.114
3.8	0.114914972917898
3.9	0.115316848303556
4	0.115273900787669
4.1	0.116
4.2	0.117
4.3	0.117
4.4	0.118
4.5	0.119
4.6	0.119337340675682
4.7	0.120798601592579
4.8	0.121
4.9	0.122
5	0.123
5.1	0.124718528515434
5.2	0.126
5.3	0.127
5.4	0.128
5.5	0.129
5.6	0.131
5.7	0.132
5.8	0.133368364259558
5.9	0.135
6	0.137
6.1	0.139
6.2	0.141
6.3	0.143
6.4	0.144793042405013
6.5	0.147
6.6	0.149
6.7	0.151608767944302
6.8	0.154
6.9	0.156
7	0.159
7.1	0.162
7.2	0.163
7.3	0.165448541423374
7.4	0.169
7.5	0.171790532985006
7.6	0.175
7.7	0.178
7.8	0.181862044173462
7.9	0.185568209873854
8	0.189
8.1	0.193
8.2	0.196733804103483
8.3	0.20047142200435
8.4	0.204216925466946
8.5	0.208970331358946
8.6	0.212731676010623
8.7	0.216500943903687
8.8	0.220278147887557
8.9	0.224063300784529
9	0.228856434421945
9.1	0.232657550078846
9.2	0.237
9.3	0.241
9.4	0.245108868106173
9.5	0.249
9.6	0.253783213273299
9.7	0.258
9.8	0.262489772688859
9.9	0.267
10	0.272228635133016
10.1	0.277
10.2	0.281999903702406
10.3	0.286897736539021
10.4	0.292
10.5	0.297717831044642
10.6	0.303
10.7	0.308570585929627
10.8	0.314509242976625
10.9	0.319456103636715
11	0.325411181196996
11.1	0.331
11.2	0.336346036969567
11.3	0.341325841306137
11.4	0.346
11.5	0.351
11.6	0.355314914259765
11.7	0.360327868484453
11.8	0.36434914214447
11.9	0.369
12	0.373
12.1	0.377
12.2	0.381
12.3	0.385
12.4	0.389
12.5	0.393732093487983
12.6	0.397
12.7	0.401
12.8	0.405
12.9	0.408
13	0.411
13.1	0.413
13.2	0.413527833152551
13.3	0.413324531113459
13.4	0.412
13.5	0.409003666007744
13.6	0.406
13.7	0.402
13.8	0.397458119452202
13.9	0.393
14	0.39
14.1	0.387
14.2	0.387
14.3	0.389
14.4	0.393
14.5	0.395
14.6	0.394624082481997
14.7	0.388355791781275
14.8	0.376157581107558
14.9	0.358379116091629
15	0.336495616950613
15.1	0.310585867757473
15.2	0.28453304357517
15.3	0.258687291451597
15.4	0.234465619559628
15.5	0.212683115142949
15.6	0.194094175077567
15.7	0.178381946609973
15.8	0.166651986939822
15.9	0.156452132597389
16	0.14713880383341
16.1	0.140677747812346
16.2	0.13427718822859
16.3	0.128867702024324
16.4	0.124
16.5	0.12
16.6	0.117
16.7	0.114
16.8	0.112685778792114
16.9	0.112
17	0.112
17.1	0.112
17.2	0.112
17.3	0.114
17.4	0.116
17.5	0.119
17.6	0.123
17.7	0.127
17.8	0.131
17.9	0.134910444861528
18	0.135
18.1	0.130953331657804
18.2	0.12437140423515
18.3	0.116780271205381
18.4	0.107359798375786
18.5	0.0981562150688802
18.6	0.0904708344257092
18.7	0.0837616040628593
18.8	0.0769485919923671
18.9	0.0730038972476175
19	0.0682531417367025
19.1	0.0649869638576154
19.2	0.0620914767051407
19.3	0.0605792152003879
19.4	0.0580329738559817
19.5	0.0568923834868729
19.6	0.0551249526894449
19.7	0.0537055418936301
19.8	0.0543592907164473
19.9	0.0530777055637272
20	0.0520444181996938
20.1	0.0510816708108122
20.2	0.0501
20.3	0.0501993699206274
20.4	0.0488628850886703
20.5	0.0492764649805156
20.6	0.0480417532255236
20.7	0.0469574799495729
20.8	0.0471156734318973
20.9	0.0470626193151529
21	0.0460278753045653
21.1	0.045
21.2	0.0452558095349605
21.3	0.0441683255190296
21.4	0.044179871899155
21.5	0.043109552966179
21.6	0.0427999014741463
21.7	0.0428739724500316
21.8	0.0421326531085976
21.9	0.0420459989185179
22	0.0419
22.1	0.0418334059496404
22.2	0.0416257275985727
22.3	0.0417
22.4	0.0414249273606551
22.5	0.0413575848092383
22.6	0.0420421989220388
22.7	0.0426180162755574
22.8	0.0439224148949999
22.9	0.0458932024692005
23	0.0485743591112189
23.1	0.0528951036436484
23.2	0.0569597269708122
23.3	0.0622100258588374
23.4	0.0665906684500239
23.5	0.070227157528732
23.6	0.0733
23.7	0.0751259295829994
23.8	0.0752381436128848
23.9	0.0766027361599829
24	0.0761343953612392
24.1	0.075638290453027
24.2	0.0748057593989236
24.3	0.0737144044687446
24.4	0.0720691693205603
24.5	0.0704959375618012
24.6	0.0684552464423642
24.7	0.0663
24.8	0.063683857844033
24.9	0.0610208675887685
25	0.0589719623877455


==> Data/ECOC_SNR_hybrid_optimum.txt <==
wav	ASE	NLI	Total
1603.90165338259	21.3056459534808	27.8695826281034	20.4399108072686
1603.04401841447	21.5399600960835	27.8925570797574	20.6352600093619
1602.18730014177	21.7614364046942	27.8492975854441	20.8057054495746
1601.33149709553	21.9702303874307	27.8297363721828	20.9684298835077
1600.47660780994	22.1443155937033	27.792675441674	21.0981712301856
1599.62263082231	22.2463421509102	27.7515303821328	21.1691499440939
1598.76956467309	22.3127917652588	27.7366743698044	21.217608599069
1597.91740790582	22.2984169443215	27.7409380985711	21.2073812294871
1597.06615906714	22.2602276863339	27.7354760700918	21.176441013616
1596.21581670682	22.2052248723285	27.7308112333153	21.1325052279085
1595.36637937768	22.1388419153296	27.7253642798334	21.0793859236591
1594.51784563563	22.1224477127165	27.6746794739482	21.0555457627878
1593.67021403966	22.0993850276265	27.6576934119458	21.033805929744
1592.82348315181	22.1107716932739	27.6280977148077	21.0362428349662
1591.97765153719	22.1503793036012	27.5766545450133	21.0557293215799
1591.13271776394	22.2178409336945	27.4896444422731	21.0882964434702
1590.28868040324	22.2721719073615	27.4182183461266	21.1135039117298
1589.44553802931	22.2961533237537	27.3775864430716	21.1222684971217
1588.60328921938	22.2803143464581	27.3417027066561	21.101673607355
1587.76193255371	22.3261256624885	27.2640108616295	21.1178106293357
1586.92146661556	22.3210628067416	27.2063307077842	21.0999096964998
1586.08188999117	22.3377716513034	27.1376939488418	21.0955439495562
1585.2432012698	22.2959317141361	27.1129301802317	21.057945653984
1584.40539904368	22.2210863995646	27.0910187169399	20.9961693986066
1583.56848190799	22.2042663150044	27.0304908604274	20.9685667581372
1582.73244846092	22.1398784818985	27.0112040444147	20.9153038464944
1581.89729730359	22.0786777481061	26.9889023962257	20.8636284870359
1581.06302704008	22.0311014534134	26.9428382322275	20.8164211740053
1580.22963627741	21.9734067978111	26.9195422666772	20.7670940952768
1579.39712362554	21.9352387397819	26.8762999308327	20.7276948571056
1578.56548769735	21.8900452704461	26.8576979564318	20.6889412311029
1577.73472710865	21.8363569221694	26.8362271182447	20.6430152553626
1576.90484047816	21.7925736728873	26.8146532959193	20.6045576536589
1576.0758264275	21.7670668982362	26.7740915122566	20.5754430659977
1575.24768358118	21.7499376936234	26.7500962361046	20.5566653027526
1574.42041056662	21.7197914883942	26.7322541366311	20.5294719349406
1573.5940060141	21.7245364393725	26.7077165620593	20.5271789822692
1572.76846855679	21.7288718558702	26.689336563493	20.5260300011193
1571.94379683073	21.7247521228662	26.6969077900287	20.5247356447258
1571.1199894748	21.7300939494239	26.7504727858566	20.5416708265908
1570.29704513074	21.7322901016746	26.9665666781616	20.594122683815
1569.47496244315	NaN	NaN	NaN
1568.65374005944	NaN	NaN	NaN
1567.83337662987	NaN	NaN	NaN
1567.01387080751	NaN	NaN	NaN
1566.19522124826	NaN	NaN	NaN
1565.37742661081	NaN	NaN	NaN
1564.56048555665	21.6603133190208	26.7343347872893	20.4846719203189
1563.74439675009	21.6369566292306	26.4091028982385	20.387802674781
1562.92915885819	21.6031253578691	26.2426559261252	20.3204412920512
1562.1147705508	21.5805692079698	26.1147029884054	20.2706878395202
1561.30123050056	21.5681494464682	26.005831733396	20.2329475765975
1560.48853738284	21.5356349940092	25.9187960738457	20.1859360318775
1559.6766898758	21.5089875164026	25.839467271085	20.1451534028164
1558.86568666032	21.4860129806563	25.765341418655	20.1083338634855
1558.05552642005	21.4742969608885	25.6969060508677	20.0811262991436
1557.24620784136	21.4558532590103	25.6347998114623	20.0506567821384
1556.43772961333	21.4429823539575	25.578323753797	20.0256882395714
1555.63009042781	21.4153019542601	25.5326316482232	19.9929850960279
1554.82328897931	21.3914714736253	25.492084583693	19.9644795767887
1554.01732396508	21.3542415023245	25.4595307227314	19.9285586545262
1553.21219408506	21.3609606743696	25.3989017798518	19.9163259570888
1552.40789804188	21.3343055334161	25.3671599059676	19.8882308120858
1551.60443454087	21.3294860138794	25.3326729535559	19.874988616966
1550.80180229002	21.2846555783122	25.3295062717958	19.8419749612707
1550	21.2575101956117	25.3171196658515	19.818996044255
1549.19902638415	21.2560921419927	25.2901709342332	19.810364152333
1548.39888015846	21.2196303926878	25.2710185638876	19.7787965872513
1547.59956004157	21.2147168624587	25.2330816876136	19.7645336613945
1546.80106475478	21.2470216108181	25.1678805451635	19.768934534165
1546.00339302201	21.2212200581424	25.1306081639558	19.7398208449095
1545.20654356982	21.1843292930814	25.0875003230981	19.7011323334362
1544.41051512739	21.1706559651397	25.0323260420025	19.6754115464055
1543.61530642652	21.1430571954668	24.9893951391546	19.6433412650398
1542.82091620163	21.1138246630847	24.947097459588	19.6102895417584
1542.02734318972	21.0992167775379	24.8970875510375	19.585292051895
1541.23458613041	21.0725165301008	24.8526330845412	19.5533588330395
1540.44264376589	21.0430467670814	24.8140710987689	19.5212033357628
1539.65151484096	20.9997657655407	24.7816262367113	19.4811227479668
1538.86119810298	20.9551638246633	24.7508478503818	19.4405953800615
1538.07169230187	20.9242861576552	24.7127300005817	19.4075847678825
1537.28299619015	20.9038477673906	24.6697728590943	19.3804963467703
1536.49510852285	20.9131931017705	24.6075490673269	19.3685447927907
1535.70802805759	20.9058956853177	24.5503977223666	19.3462662396031
1534.92175355453	20.9156192958651	24.4881735813549	19.3341568045228
1534.13628377634	20.8958738943419	24.4468708752753	19.3078205518035
1533.35161748824	20.8783386062035	24.412661127848	19.2851716841558
1532.56775345799	20.8737505966613	24.3868198335829	19.2740461506111
1531.78469045584	20.8689400795584	24.3854726909555	19.2703024808212
1531.00242725457	20.8853865976901	24.4269495357496	19.2944417763092
1530.22096262946	20.923872378482	24.6667682664933	19.3936950268029
1529.44029535828	NaN	NaN	NaN
1528.66042422133	NaN	NaN	NaN
1527.88134800134	NaN	NaN	NaN
1527.10306548356	NaN	NaN	NaN
1526.32557545571	NaN	NaN	NaN
1525.54887670796	NaN	NaN	NaN
1524.77296803296	NaN	NaN	NaN
1523.99784822581	NaN	NaN	NaN
1523.22351608404	NaN	NaN	NaN
1522.44997040766	NaN	NaN	NaN
1521.67720999908	NaN	NaN	NaN
1520.90523366316	NaN	NaN	NaN
1520.13404020717	NaN	NaN	NaN
1519.36362844083	20.3325790989426	23.7541259906086	18.704468472384
1518.59399717623	20.3743811879885	23.3242525151172	18.5932321529517
1517.82514522789	20.4250004988792	23.1126961479652	18.5538689344355
1517.05707141273	20.4766869177936	22.9514068441029	18.5298115708945
1516.28977455005	20.5177209178338	22.8452938721078	18.5171077240862
1515.52325346154	20.5278890999548	22.7811314890835	18.4996897867223
1514.75750697129	20.5048975813363	22.7481786292352	18.4729787573344
1513.99253390575	20.4461785564593	22.7507538573458	18.4370620125657
1513.22833309373	20.3443785001916	22.7913958837324	18.387474457936
1512.46490336643	20.2619455690003	22.8222522938322	18.3457965281057
1511.70224355738	20.1814819334048	22.8440103175073	18.3015242273839
1510.94035250248	20.1332606604336	22.8481817399304	18.2716396740546
1510.17922903997	20.0890598724171	22.8440465495907	18.2413644172115
1509.41887201044	20.047350178593	22.8316131704599	18.2097773036925
1508.65928025678	19.9865092002771	22.8351865741382	18.1710513691032
1507.90045262425	19.9036683133287	22.8643154198614	18.1261416172168
1507.1423879604	19.8115510812629	22.8569297799294	18.0622999511065
1506.38508511512	19.7119618645458	22.8699785818059	17.9997320665656
1505.6285429406	19.6056380171994	22.846574078875	17.9202513584006
1504.87276029132	19.5286784936691	22.8029661900557	17.8539910813214
1504.1177360241	19.4792424688892	22.7705623342139	17.8099974910093
1503.363468998	19.4273848176591	22.7092550715246	17.7551221184042
1502.60995807442	19.3816072597243	22.6457656014221	17.703676237282
1501.85720211699	19.3402196504123	22.5789253964889	17.6541155117846
1501.10519999166	19.3077852116981	22.5337869400856	17.6175894948133
1500.35395056663	19.2672073994643	22.5471627790347	17.5943326428588
1499.60345271235	19.2565797006377	22.8034757427801	17.6672699795944


==> Data/ECOC_SNR_hybrid_uniform.txt <==
wav	ASE	NLI	Total
1603.90165338259	20.1902328022652	29.6867383427238	19.7280440309724
1603.04401841447	20.6066453908497	29.3327982442648	20.0601839859816
1602.18730014177	20.9981193624042	29.0853506768619	20.3710299140004
1601.33149709553	21.3645934353526	28.8431096068467	20.6505244705582
1600.47660780994	21.6844308748748	28.6040828010899	20.8808649870998
1599.62263082231	21.9205556714479	28.3938893411683	21.0383051891148
1598.76956467309	22.1088956329502	28.2271318395061	21.1591479492625
1597.91740790582	22.2049313901702	28.0800986233882	21.2063525037392
1597.06615906714	22.2649615391219	27.9408296839266	21.2246911528223
1596.21581670682	22.2962010839894	27.8271562802357	21.2246559037751
1595.36637937768	22.3039316029345	27.7291796034614	21.209052734669
1594.51784563563	22.3495015242688	27.6311774856291	21.222215999968
1593.67021403966	22.3762753639154	27.5434637848188	21.2225489347679
1592.82348315181	22.4254597301925	27.4342859055932	21.2342681287982
1591.97765153719	22.4799502134743	27.3651454296965	21.2587792874722
1591.13271776394	22.5111215002454	27.2868680716536	21.2628671965259
1590.28868040324	22.5520799233187	27.2403852278697	21.2818168962357
1589.44553802931	22.6076690450791	27.2007693334961	21.3130641287697
1588.60328921938	22.655771774915	27.1731906888473	21.3415320828502
1587.76193255371	22.5679979738701	27.153414692662	21.2714111762247
1586.92146661556	22.5919356893348	27.148187122291	21.2878023567959
1586.08188999117	22.509343745791	27.1544706070953	21.2280901235116
1585.2432012698	22.3749131191759	27.1965056560696	21.1380660662959
1584.40539904368	22.2742249039525	27.234703448692	21.0713863966541
1583.56848190799	22.15836835979	27.2961477758765	20.9977630759534
1582.73244846092	22.0450747455066	27.3565051648982	20.9245735704336
1581.89729730359	21.9232041752547	27.4094907716542	20.8418528740381
1581.06302704008	21.8214247270973	27.4520911363265	20.7714867149681
1580.22963627741	21.7216149898436	27.4989551115452	20.7027606307271
1579.39712362554	21.6432850716451	27.5336680249754	20.6478273261719
1578.56548769735	21.5599260902696	27.5716899660322	20.5890573138954
1577.73472710865	21.4701617256223	27.6082774197751	20.52431173891
1576.90484047816	21.3923922826283	27.638213673689	20.4674117460507
1576.0758264275	21.3347757705508	27.6622201358322	20.4253346324851
1575.24768358118	21.2876409867808	27.6823209362788	20.3908234776152
1574.42041056662	21.229747378209	27.7046554399633	20.3477862903411
1573.5940060141	21.2086860257412	27.7041109607519	20.3304883950623
1572.76846855679	21.1896263728399	27.7191268856486	20.3176472931207
1571.94379683073	21.1643056682538	27.7530713538484	20.3030473994679
1571.1199894748	21.1504750274155	27.827595929943	20.3049786157183
1570.29704513074	21.135758324244	28.0564033227267	20.3323601691955
1569.47496244315	NaN	NaN	NaN
1568.65374005944	NaN	NaN	NaN
1567.83337662987	NaN	NaN	NaN
1567.01387080751	NaN	NaN	NaN
1566.19522124826	NaN	NaN	NaN
1565.37742661081	NaN	NaN	NaN
1564.56048555665	21.1272630776967	27.8573446747044	20.2910887415142
1563.74439675009	21.0550286891885	27.5986520083674	20.1856152474267
1562.92915885819	20.9757575574383	27.4886940782098	20.1007606487965
1562.1147705508	20.9111904422931	27.4156464583883	20.0346448061492
1561.30123050056	20.8601670752904	27.3581962058025	19.9824461004939
1560.48853738284	20.7927703733887	27.3145350939382	19.9193830647042
1559.6766898758	20.7346436718543	27.2760853443646	19.8648343441948
1558.86568666032	20.6834925776537	27.2391984567473	19.8162687156411
1558.05552642005	20.646892999533	27.1998300725126	19.7791678199193
1557.24620784136	20.6068239644566	27.1680448147846	19.7405978586664
1556.43772961333	20.5756808989598	27.1349041878458	19.7090935187027
1555.63009042781	20.5330732628184	27.1070140041894	19.6691444570474
1554.82328897931	20.4976622013431	27.0821633837004	19.6356364987563
1554.01732396508	20.4522956059569	27.0618989534813	19.5947783755559
1553.21219408506	20.4272277857047	27.0286424414411	19.5682421750177
1552.40789804188	20.3884014387653	27.0070092370642	19.5324962476638
1551.60443454087	20.3763228462041	26.9758874396293	19.5170051711827
1550.80180229002	20.3699832883212	26.9389023544896	19.505148191988
1550	20.3588058215086	26.902669296478	19.489435948944
1549.19902638415	20.3738333943192	26.8544300310726	19.4929172297692
1548.39888015846	20.3570670192466	26.8062687389418	19.4703700316162
1547.59956004157	20.3752435131657	26.746017980665	19.4739558750077
1546.80106475478	20.3995108393002	26.6699090619518	19.4792341434659
1546.00339302201	20.4138493218845	26.5895478952175	19.4753289663359
1545.20654356982	20.428098775965	26.4941763641098	19.4680561626325
1544.41051512739	20.4561465966199	26.3877934087064	19.4691094925485
1543.61530642652	20.5057032887979	26.2746197808312	19.4850860895773
1542.82091620163	20.5265463568546	26.1767296399858	19.4807922661049
1542.02734318972	20.5417053069521	26.0876851744613	19.4734408375436
1541.23458613041	20.5566226807297	26.0040426091171	19.4666747462261
1540.44264376589	20.5344152774408	25.9529497037356	19.4380394774883
1539.65151484096	20.478458985181	25.9287937141744	19.3891578337896
1538.86119810298	20.4116983189785	25.9163176535656	19.3343811387816
1538.07169230187	20.3489014756668	25.9096937567642	19.2838626935284
1537.28299619015	20.2870127890281	25.9089201275102	19.2351922487043
1536.49510852285	20.2448591984137	25.9011299172218	19.2004070789568
1535.70802805759	20.1766307773122	25.9083423554596	19.1481951844977
1534.92175355453	20.1156318746827	25.9223567303123	19.1029058193503
1534.13628377634	20.0159222685949	25.9614907089411	19.0317117821902
1533.35161748824	19.9087870325798	26.0137687130121	18.9564326049823
1532.56775345799	19.8047764286642	26.0787096685226	18.8851745421021
1531.78469045584	19.6910015970162	26.1700010088007	18.8097921541121
1531.00242725457	19.5884252792323	26.2972057271716	18.7485127991933
1530.22096262946	19.4980402550524	26.5729218832043	18.7203092073055
1529.44029535828	NaN	NaN	NaN
1528.66042422133	NaN	NaN	NaN
1527.88134800134	NaN	NaN	NaN
1527.10306548356	NaN	NaN	NaN
1526.32557545571	NaN	NaN	NaN
1525.54887670796	NaN	NaN	NaN
1524.77296803296	NaN	NaN	NaN
1523.99784822581	NaN	NaN	NaN
1523.22351608404	NaN	NaN	NaN
1522.44997040766	NaN	NaN	NaN
1521.67720999908	NaN	NaN	NaN
1520.90523366316	NaN	NaN	NaN
1520.13404020717	NaN	NaN	NaN
1519.36362844083	19.8719806472048	24.144169637447	18.4923596437788
1518.59399717623	20.1560430443066	23.4906154041945	18.5005537268926
1517.82514522789	20.4310967113536	23.0107675225913	18.5218457539928
1517.05707141273	20.6894719967523	22.5854471256753	18.52450653671
1516.28977455005	20.9197815030282	22.2293272724904	18.5150812187549
1515.52325346154	21.1018998147369	21.9631447646271	18.5009081484794
1514.75750697129	21.2337446242422	21.7410094709246	18.4696751005613
1513.99253390575	21.3127939282501	21.5556714116772	18.422235081049
1513.22833309373	21.3316250108978	21.4136100190295	18.362124099679
1512.46490336643	21.3519909914938	21.2970680965648	18.314142765417
1511.70224355738	21.3564717550168	21.2055213218478	18.2700407800459
1510.94035250248	21.375136051773	21.1110113858164	18.2307661643858
1510.17922903997	21.3800236484499	21.0269732218245	18.1896119058353
1509.41887201044	21.3694184157296	20.9549758612096	18.1469553306429
1508.65928025678	21.3224060753884	20.9160951187251	18.1042007406518
1507.90045262425	21.2359404722049	20.9026087707935	18.0557774459821
1507.1423879604	21.122653604557	20.9139538365407	18.0067502537701
1506.38508511512	20.9840294065766	20.9430636172085	17.9531982530711
1505.6285429406	20.8210859606145	20.9929763401073	17.895880838275
1504.87276029132	20.6692735389155	21.0589955872034	17.8494645203564
1504.1177360241	20.5272034167543	21.127955801536	17.8069002881539
1503.363468998	20.3648610599688	21.2121252479617	17.7575643063135
1502.60995807442	20.1907533313912	21.3148232640126	17.7062219931356
1501.85720211699	20.0036026375228	21.4391031612856	17.6520103766233
1501.10519999166	19.8075187665736	21.6004831482321	17.6018236150471
1500.35395056663	19.5857221838862	21.8444157112982	17.5595560334529
1499.60345271235	19.3759092542554	22.3227478606464	17.5937396769392


==> Data/ECOC_SNR_lumped_optimum.txt <==
wav	ASE	NLI	Total
1603.90165338259	17.8498807029883	23.3276415741803	16.7666487869141
1603.04401841447	17.8061098457655	23.0055057691232	16.6598759857411
1602.18730014177	17.7650464043434	22.8656879750163	16.595703373036
1601.33149709553	17.7268571951361	22.7797030549002	16.5461845309362
1600.47660780994	17.6915916687005	22.7169997902047	16.5043720145389
1599.62263082231	17.6594890079659	22.6655833472931	16.4676419307409
1598.76956467309	17.6309338586715	22.6194816320912	16.4348691879656
1597.91740790582	17.6055906090662	22.575511726604	16.4050345488156
1597.06615906714	17.5834033373364	22.5316624767397	16.3776055810435
1596.21581670682	17.5647413726167	22.4865146869759	16.3525076917656
1595.36637937768	17.5497186128375	22.4390875109451	16.3295703325295
1594.51784563563	17.5382031532282	22.3886626821715	16.3084923788173
1593.67021403966	17.5300959670655	22.3344871555365	16.2889795284143
1592.82348315181	17.5257008508617	22.2749877808002	16.2708216942857
1591.97765153719	17.5484217922548	22.1975890199245	16.2682000573279
1591.13271776394	17.5555134680193	22.1259688872514	16.2550601179332
1590.28868040324	17.5812746859431	22.0417120080954	16.2520838940345
1589.44553802931	17.6253122952019	21.9468281268238	16.2590605277774
1588.60328921938	17.6410220876576	21.8709074978974	16.2498470091204
1587.76193255371	17.6369510910028	21.8105046054444	16.2302631449541
1586.92146661556	17.638051271547	21.7505751124807	16.2143917132554
1586.08188999117	17.6314519009118	21.6982552255427	16.1949649233927
1585.2432012698	17.5989840292099	21.6618945759023	16.1614003956895
1584.40539904368	17.5975847036098	21.6080809142143	16.1451662572369
1583.56848190799	17.5936473732368	21.5544232098882	16.1270376473543
1582.73244846092	17.5967257401669	21.4983949712471	16.113094241924
1581.89729730359	17.5787578889506	21.4571117991819	16.0883665015844
1581.06302704008	17.5379422364908	21.4295407502009	16.0513940626634
1580.22963627741	17.5340635593001	21.380091457281	16.0342570907868
1579.39712362554	17.530837496492	21.3278249300185	16.0166527671653
1578.56548769735	17.5282807975315	21.2746648937977	15.9991389991583
1577.73472710865	17.5265048230973	21.2212754305582	15.9819806102469
1576.90484047816	17.5254144489495	21.1682183835006	15.9652726021506
1576.0758264275	17.5250393866697	21.1161554671661	15.9492337281761
1575.24768358118	17.5256139869832	21.0660572071376	15.9343256893939
1574.42041056662	17.5271999084092	21.0196695589036	15.9211378564991
1573.5940060141	17.5295418461212	20.9829314468425	15.911361225312
1572.76846855679	17.532953363186	20.9607509081106	15.9067959280883
1571.94379683073	17.5373182048166	20.9632243289755	15.9105699463186
1571.1199894748	17.5426003060214	21.0198445981787	15.9318258752127
1570.29704513074	17.5488600312449	21.2565545701524	16.0081995976102
1569.47496244315	NaN	NaN	NaN
1568.65374005944	NaN	NaN	NaN
1567.83337662987	NaN	NaN	NaN
1567.01387080751	NaN	NaN	NaN
1566.19522124826	NaN	NaN	NaN
1565.37742661081	NaN	NaN	NaN
1564.56048555665	18.4603424583975	21.413353833044	16.680249584048
1563.74439675009	18.4038610370565	21.1238479738588	16.5440054125504
1562.92915885819	18.349831698147	20.9968920649685	16.4644328811219
1562.1147705508	18.297945682233	20.9174158235748	16.4028103699371
1561.30123050056	18.2481705984964	20.8590146395603	16.3499829476087
1560.48853738284	18.2007581900051	20.8136961510001	16.3033118310501
1559.6766898758	18.1555113866071	20.8084093161823	16.2721674972554
1558.86568666032	18.1124594201034	20.7747944465952	16.2324337751165
1558.05552642005	18.0716246273409	20.7390653041673	16.1933922677219
1557.24620784136	18.0332815068432	20.7021663629306	16.1555561460379
1556.43772961333	17.9967739864404	20.6640504877435	16.1184839838404
1555.63009042781	17.9623422089845	20.6243103184953	16.0821876370668
1554.82328897931	17.9302544041433	20.5824857622563	16.0466759600938
1554.01732396508	17.9004570495101	20.5377737626702	16.011624302104
1553.21219408506	17.8864741568295	20.4838315048337	15.9835063970921
1552.40789804188	17.8604887110773	20.4344160110538	15.9491938035374
1551.60443454087	17.8488461879447	20.3779104702728	15.9215258454624
1550.80180229002	17.8204835754009	20.3289746411402	15.8857786916265
1550	17.7930316859959	20.2697335814155	15.8468722748576
1549.19902638415	17.7889887498642	20.2172978809412	15.8252889638281
1548.39888015846	17.7975573003336	20.1589467254743	15.809396200767
1547.59956004157	17.7613275706669	20.1210174561902	15.7725421183891
1546.80106475478	17.743314331392	20.0768781730133	15.7449116021568
1546.00339302201	17.7101456429473	20.0411917116911	15.710814162593
1545.20654356982	17.6796451237273	20.0045961900337	15.678063923609
1544.41051512739	17.6648323042445	19.961504874632	15.6527871826809
1543.61530642652	17.6081822565198	19.9381783698016	15.6084633702475
1542.82091620163	17.5980146433166	19.8915639916053	15.5848111996255
1542.02734318972	17.5839092448126	19.8466999528587	15.5592702055497
1541.23458613041	17.5332954961583	19.8209772168756	15.517914484131
1540.44264376589	17.4883402540819	19.7912305659738	15.4785995717513
1539.65151484096	17.4763014723161	19.7413575750609	15.452506408551
1538.86119810298	17.4676579494168	19.685550276532	15.4262349249061
1538.07169230187	17.4626165906676	19.6257075824556	15.4005601814258
1537.28299619015	17.4613496112428	19.5626928795665	15.3758495888349
1536.49510852285	17.4635301045316	19.4974131445517	15.3521808437114
1535.70802805759	17.468951553773	19.4309269385875	15.3297756915003
1534.92175355453	17.4781518641009	19.3644872506372	15.3093996761962
1534.13628377634	17.4907180322292	19.3001073768363	15.2915563535209
1533.35161748824	17.5063758607766	19.2358643036154	15.2752914074171
1532.56775345799	17.5249486010724	19.1738752698724	15.2613196326137
1531.78469045584	17.5468726588946	19.1390142638796	15.260087741168
1531.00242725457	17.572156711426	19.1675014289627	15.2866827401345
1530.22096262946	17.600432479876	19.4101639441293	15.4014067303182
1529.44029535828	NaN	NaN	NaN
1528.66042422133	NaN	NaN	NaN
1527.88134800134	NaN	NaN	NaN
1527.10306548356	NaN	NaN	NaN
1526.32557545571	NaN	NaN	NaN
1525.54887670796	NaN	NaN	NaN
1524.77296803296	NaN	NaN	NaN
1523.99784822581	NaN	NaN	NaN
1523.22351608404	NaN	NaN	NaN
1522.44997040766	NaN	NaN	NaN
1521.67720999908	NaN	NaN	NaN
1520.90523366316	NaN	NaN	NaN
1520.13404020717	NaN	NaN	NaN
1519.36362844083	15.0912756232634	17.6057116538389	13.1587069265778
1518.59399717623	15.0069658969451	17.1720452212338	12.94566095906
1517.82514522789	14.925414559077	16.9727059365323	12.81922279908
1517.05707141273	14.8464839832134	16.8433124118749	12.7208307163876
1516.28977455005	14.7705052542802	16.745173164277	12.6362616413825
1515.52325346154	14.6972889451968	16.6634867682877	12.5597548788266
1514.75750697129	14.6267655666697	16.5910882380789	12.4885025120538
1513.99253390575	14.5590475068679	16.5239695243519	12.4210174763185
1513.22833309373	14.4942893282077	16.4596770671379	12.3564403552751
1512.46490336643	14.432456122866	16.3967002708853	12.2941625371208
1511.70224355738	14.3737938480842	16.3339941336917	12.2339274889038
1510.94035250248	14.3185893651734	16.2708582520198	12.1756356594903
1510.17922903997	14.2664789272666	16.2070027114735	12.118947039985
1509.41887201044	14.2175775860894	16.1422167629804	12.063841936307
1508.65928025678	14.1717764995495	16.0765136418505	12.0102485472896
1507.90045262425	14.1292586509727	16.0100181309447	11.9583137797293
1507.1423879604	14.0902536998862	15.9430246968345	11.9082767492097
1506.38508511512	14.0541885564341	15.8762390617937	11.8600530434054
1505.6285429406	14.0211800778167	15.8105106909592	11.8140374860859
1504.87276029132	13.9914841973036	15.747080912545	11.7708695701381
1504.1177360241	13.9647913224127	15.6879935335128	11.731180358508
1503.363468998	13.9414444942042	15.6362568718177	11.6963960648815
1502.60995807442	13.9213085052634	15.5970029865135	11.6685328457658
1501.85720211699	13.9045762626401	15.5793994737984	11.6514479630195
1501.10519999166	13.8911106681782	15.6024851204875	11.6527400582007
1500.35395056663	13.8811274893267	15.7156776794956	11.6919453748429
1499.60345271235	13.8748224926356	16.1310515639153	11.847737348781

==> Data/ECOC_SNR_lumped_uniform.txt <==
wav	ASE	NLI	Total
1603.90165338259	18.7230480067918	21.0393320551384	16.7182643021065
1603.04401841447	18.6994891962257	20.6483347442624	16.5552018704813
1602.18730014177	18.6743733056391	20.4802332478547	16.4738089669043
1601.33149709553	18.6477415575193	20.3820765309838	16.4186034888658
1600.47660780994	18.6195640133443	20.3179497096131	16.3759576300163
1599.62263082231	18.5900516775745	20.2738626661432	16.3405590911689
1598.76956467309	18.559509117223	20.2429153401887	16.3098528923897
1597.91740790582	18.5276274448723	20.2213599321226	16.2821430764896
1597.06615906714	18.4942927002202	20.2068679872437	16.2564056752932
1596.21581670682	18.4599030243358	20.1977924147331	16.2321915966342
1595.36637937768	18.4246204011037	20.1930032425583	16.2091194635368
1594.51784563563	18.388247650339	20.1917789339163	16.1867574767064
1593.67021403966	18.3506821675367	20.193545325694	16.1647895672181
1592.82348315181	18.3122930151115	20.1977452988081	16.1431936674931
1591.97765153719	18.2730117578532	20.2040812949863	16.1217891630466
1591.13271776394	18.2327541265914	20.2123132573854	16.1004088645901
1590.28868040324	18.1915502465682	20.2222254320609	16.0789656356079
1589.44553802931	18.1493283420335	20.2336369640987	16.0573243940316
1588.60328921938	18.1062073625666	20.2463732762469	16.035471172063
1587.76193255371	18.0621152679318	20.2603714971507	16.0133176675633
1586.92146661556	18.0170732549147	20.2755223352701	15.990815965009
1586.08188999117	17.9715156170022	20.291627196844	15.9681467003336
1585.2432012698	17.925519146508	20.3085862710411	15.9453081388043
1584.40539904368	17.878966914085	20.3263968761275	15.922212530301
1583.56848190799	17.831914768776	20.3450658679426	15.8988845200844
1582.73244846092	17.7846409451225	20.3645366858444	15.875469998258
1581.89729730359	17.7370109366286	20.3848857038419	15.8518989107074
1581.06302704008	17.6891002854643	20.4061744194959	15.8282297645269
1580.22963627741	17.6406753671746	20.4285860975655	15.8043606081517
1579.39712362554	17.5917013787474	20.4523242521225	15.7803210808792
1578.56548769735	17.5424096402973	20.4775785510535	15.7563086764814
1577.73472710865	17.49285831272	20.5046676841107	15.7324488021262
1576.90484047816	17.4428786714346	20.5340971604829	15.7087717524601
1576.0758264275	17.3925266035352	20.5665508930667	15.6855058866069
1575.24768358118	17.3420966472418	20.6030313823029	15.6631322862601
1574.42041056662	17.2916856788633	20.6452011649241	15.6421914885387
1573.5940060141	17.2409902991408	20.6959761965187	15.623306158143
1572.76846855679	17.1902405041248	20.7605145515259	15.6080819350665
1571.94379683073	17.1394026834609	20.8498577888792	15.5995665130235
1571.1199894748	17.0884662111555	20.9932210390272	15.6057274004346
1570.29704513074	17.0373483075644	21.3162187112916	15.6595446776235
1569.47496244315	NaN	NaN	NaN
1568.65374005944	NaN	NaN	NaN
1567.83337662987	NaN	NaN	NaN
1567.01387080751	NaN	NaN	NaN
1566.19522124826	NaN	NaN	NaN
1565.37742661081	NaN	NaN	NaN
1564.56048555665	18.1785191320698	21.4381921579587	16.4991501838235
1563.74439675009	18.126713127697	21.1421525472586	16.3675130157512
1562.92915885819	18.0749773895664	21.0262304662422	16.2942931709369
1562.1147705508	18.0231012133358	20.9645185903594	16.2391061572921
1561.30123050056	17.9709905465712	20.9277436962489	16.1921555633828
1560.48853738284	17.9187894269746	20.9047693007019	16.1497550004692
1559.6766898758	17.8663510018125	20.8903684959608	16.1100061112343
1558.86568666032	17.8136987985805	20.8816897523679	16.0719315155976
1558.05552642005	17.7608267096498	20.8770209456565	16.0349261023422
1557.24620784136	17.7080126889485	20.8752130306806	15.9987729506658
1556.43772961333	17.6547372645152	20.8756732255955	15.9629077543214
1555.63009042781	17.6011303864031	20.8778591217941	15.9272238718675
1554.82328897931	17.5473889438165	20.881371537518	15.8917126900161
1554.01732396508	17.4934337263466	20.8859816096661	15.856236242021
1553.21219408506	17.4391260789364	20.891591685625	15.8206580202659
1552.40789804188	17.3842345817552	20.8981962231785	15.7848050855708
1551.60443454087	17.3290158647849	20.9058210558398	15.7488503499174
1550.80180229002	17.2732223406607	20.9150220709716	15.7127774101972
1550	17.2169288361822	20.9271818277945	15.6770323301024
1549.19902638415	17.1602088854003	20.9387088938018	15.6405739694545
1548.39888015846	17.1028953956917	20.9507999291949	15.6036368634676
1547.59956004157	17.0453602237676	20.9635203833639	15.5664944509289
1546.80106475478	16.9874790859682	20.9769735958067	15.529080456715
1546.00339302201	16.9293854811396	20.9912062182124	15.4914947048091
1545.20654356982	16.870728591735	21.0063840584765	15.4535219248268
1544.41051512739	16.8115932568548	21.022601337058	15.4152359136518
1543.61530642652	16.7518122274177	21.0400247074296	15.3765462716713
1542.82091620163	16.6915994297797	21.0587834548003	15.3376268455134
1542.02734318972	16.6308603983698	21.0787101903602	15.2983472891061
1541.23458613041	16.5689423609718	21.0973317488924	15.2575645672965
1540.44264376589	16.5065200493669	21.1149596938795	15.2158639526515
1539.65151484096	16.4433827522217	21.1354987697963	15.1740857920153
1538.86119810298	16.3793086787108	21.158748681285	15.1319767157054
1538.07169230187	16.3144646389683	21.1846783209716	15.089616785108
1537.28299619015	16.2490756181757	21.2135436834266	15.0472019119452
1536.49510852285	16.1829104101964	21.2459545084301	15.0046631537593
1535.70802805759	16.1157760344679	21.282814395905	14.9620145964848
1534.92175355453	16.0480588343727	21.3253685441525	14.9197747343375
1534.13628377634	15.9795623477242	21.3757371536902	14.8781880222641
1533.35161748824	15.9100661794102	21.4374800665013	14.8377464443887
1532.56775345799	15.8394631213363	21.5160651198706	14.799349037843
1531.78469045584	15.7681782503099	21.6240400805715	14.7656267967636
1531.00242725457	15.6961388979997	21.7947451614827	14.7425283508254
1530.22096262946	15.6231612638306	22.1664220877516	14.7536820542422
1529.44029535828	NaN	NaN	NaN
1528.66042422133	NaN	NaN	NaN
1527.88134800134	NaN	NaN	NaN
1527.10306548356	NaN	NaN	NaN
1526.32557545571	NaN	NaN	NaN
1525.54887670796	NaN	NaN	NaN
1524.77296803296	NaN	NaN	NaN
1523.99784822581	NaN	NaN	NaN
1523.22351608404	NaN	NaN	NaN
1522.44997040766	NaN	NaN	NaN
1521.67720999908	NaN	NaN	NaN
1520.90523366316	NaN	NaN	NaN
1520.13404020717	NaN	NaN	NaN
1519.36362844083	12.0193487910144	22.459420276114	11.6436359001485
1518.59399717623	11.935268929564	22.1064663981007	11.5366295984094
1517.82514522789	11.8504003570151	21.961317929521	11.4464406752781
1517.05707141273	11.7647408237712	21.881040859092	11.3612589441927
1516.28977455005	11.6784952366397	21.8318826597633	11.2782909791293
1515.52325346154	11.5914539714643	21.8009296409806	11.1961583033643
1514.75750697129	11.5036380144713	21.7819381391359	11.1142869947083
1513.99253390575	11.4151681458323	21.7714505873282	11.0324495047502
1513.22833309373	11.3260333047935	21.7674078353156	10.9504283884683
1512.46490336643	11.2363097334207	21.7685072197931	10.8681579189314
1511.70224355738	11.1461917783054	21.7738850162106	10.7857236073412
1510.94035250248	11.0558886627457	21.7829767704267	10.7032544130069
1510.17922903997	10.9651872101654	21.7955148046587	10.6205167537657
1509.41887201044	10.8741062145607	21.8113497117086	10.5375008787866
1508.65928025678	10.7826038410481	21.8304876927254	10.4541533572233
1507.90045262425	10.6908899365025	21.8530343675189	10.3706613777776
1507.1423879604	10.599083146402	21.8792547917175	10.2871391777827
1506.38508511512	10.5067726169683	21.9096933814445	10.2032252506791
1505.6285429406	10.4140803478939	21.9450362095833	10.1190585315481
1504.87276029132	10.3211405112102	21.9862982249389	10.0348063432991
1504.1177360241	10.2277413120794	22.0350866029904	9.95034162107928
1503.363468998	10.1340936241709	22.0938006551929	9.86596797884092
1502.60995807442	10.0401035421079	22.1664580972808	9.78177730261194
1501.85720211699	9.94594511479327	22.2602150310941	9.69825207242109
1501.10519999166	9.85150757773322	22.3898433125234	9.61593809704095
1500.35395056663	9.75706338621626	22.5934025230669	9.53672661437624
1499.60345271235	9.66284216754427	23.0314838462636	9.4673590195859


==> Data/ECOC_attenuation.txt <==
wav	att
1400	0.25858213926436
1401	0.257973860892989
1402	0.257368424128159
1403	0.256765652770088
1404	0.256165435990406
1405	0.255567772978725
1406	0.254972716433615
1407	0.254380540812565
1408	0.253790915745751
1409	0.253203841030471
1410	0.252619316610476
1411	0.252037484724747
1412	0.251458432162402
1413	0.250881929182005
1414	0.250307976382385
1415	0.249736574520828
1416	0.249167879652176
1417	0.248601942892502
1418	0.248038559041447
1419	0.247477729563177
1420	0.246919456093485
1421	0.246363830668891
1422	0.245811024883176
1423	0.245260779959391
1424	0.244713098296764
1425	0.244167982480585
1426	0.243625435285137
1427	0.243085744003536
1428	0.242548682185191
1429	0.242014197575049
1430	0.241482293785377
1431	0.240952974633539
1432	0.240426287351416
1433	0.239902478944663
1434	0.239381267144595
1435	0.238862656674909
1436	0.238346652482023
1437	0.23783325973867
1438	0.237322514208421
1439	0.236814679402598
1440	0.236309472405338
1441	0.235806899385671
1442	0.235306966758555
1443	0.234809681188899
1444	0.234315049595654
1445	0.233823285228601
1446	0.23333429099958
1447	0.232847972746082
1448	0.23236433850049
1449	0.231883396571413
1450	0.23140515554826
1451	0.230929624305885
1452	0.23045704148626
1453	0.229987254254452
1454	0.229520205068932
1455	0.229055904049516
1456	0.228594361626523
1457	0.228135588545952
1458	0.227679595874757
1459	0.22722647920532
1460	0.226776367065294
1461	0.226329070560534
1462	0.225884602150216
1463	0.225442974642707
1464	0.225004201201425
1465	0.224568295350813
1466	0.224135270982417
1467	0.22370516170959
1468	0.223278216174576
1469	0.222854196262352
1470	0.222433117446624
1471	0.222014995600485
1472	0.221599847003162
1473	0.221187688346888
1474	0.220778536743893
1475	0.22037240973352
1476	0.219969325289469
1477	0.219569518861175
1478	0.219172833953319
1479	0.218779248561476
1480	0.218388782516026
1481	0.218001456119752
1482	0.217617290155855
1483	0.217236305896122
1484	0.216858525109223
1485	0.216483970069167
1486	0.216112663563895
1487	0.21574466297615
1488	0.215380164830197
1489	0.21501898705849
1490	0.214661154624658
1491	0.214306693050831
1492	0.213955628427129
1493	0.213607987421312
1494	0.213263797288598
1495	0.212923085881648
1496	0.212585881660725
1497	0.212252213704026
1498	0.211922111718188
1499	0.211595606048977
1500	0.211272727692159
1501	0.21095372352159
1502	0.2106384106208
1503	0.210326822004757
1504	0.210018991381885
1505	0.209714953165789
1506	0.209414742487187
1507	0.209118395206035
1508	0.208825947923858
1509	0.208537437996279
1510	0.208252903545762
1511	0.20797238347456
1512	0.207695917477885
1513	0.207423546057279
1514	0.207155310534225
1515	0.206891253063959
1516	0.206631416649525
1517	0.206375845156046
1518	0.206124583325237
1519	0.20587773042203
1520	0.205635389229488
1521	0.205397495850944
1522	0.205164098605732
1523	0.204935246760878
1524	0.204710990546868
1525	0.204491381173652
1526	0.204276470846897
1527	0.204066312784496
1528	0.203860961233333
1529	0.203660471486295
1530	0.20346489989956
1531	0.203274303910135
1532	0.203088742053664
1533	0.202908273982509
1534	0.202732960484094
1535	0.202562863499534
1536	0.202398046142527
1537	0.20223857271854
1538	0.202084508744265
1539	0.201935920967366
1540	0.201792877386511
1541	0.201655447271694
1542	0.201523701184847
1543	0.20139771100075
1544	0.201277549928229
1545	0.201163292531665
1546	0.201055014752787
1547	0.200952793932786
1548	0.200856708834717
1549	0.200766839666214
1550	0.200683268102516
1551	0.200606077309792
1552	0.200535351968789
1553	0.20047117829878
1554	0.200413644081831
1555	0.200362838687384
1556	0.200318853097148
1557	0.200281779930311
1558	0.200251713469063
1559	0.200228749684439
1560	0.200212986262476
1561	0.200204522630685
1562	0.20020345998484
1563	0.200209901316083
1564	0.200223951438339
1565	0.200245717016047
1566	0.2002753065922
1567	0.200312830616699
1568	0.200358401475008
1569	0.200412133517119
1570	0.200474143086822
1571	0.200544548551266
1572	0.200623470330821
1573	0.200711030929238
1574	0.200807354964086
1575	0.200912569197477
1576	0.201026802567075
1577	0.201150186217367
1578	0.201282853531209
1579	0.201424940161628
1580	0.201576584063873
1581	0.201738210137236
1582	0.201909838202071
1583	0.202091481346156
1584	0.202283288320868
1585	0.202485410391603
1586	0.202698001372855
1587	0.202921217663534
1588	0.203155218282523
1589	0.203400164904444
1590	0.203656221895644
1591	0.203923556350368
1592	0.204202338127113
1593	0.204492739885154
1594	0.204794937121215
1595	0.205109108206271
1596	0.205435434422475
1597	0.205774100000172
1598	0.206125292154991
1599	0.206489201125
1600	0.20686602020788
1601	0.207256911149549
1602	0.20766116408425
1603	0.208078984027814
1604	0.208510579290566
1605	0.208956161517316
1606	0.209415945727324
1607	0.209890150354208
1608	0.210378997285768
1609	0.210882711903677
1610	0.211401523123034

==> Data/ECOC_powerprofile.txt <==
0	1499.60345271235	-1.75716359161531
5	1499.60345271235	-0.194412514867564
10	1499.60345271235	0.448907169809431
15	1499.60345271235	0.483149080581961
20	1499.60345271235	0.12050542940132
25	1499.60345271235	-0.49258709323501
30	1499.60345271235	-1.26412948969306
35	1499.60345271235	-2.13027854774432
40	1499.60345271235	-3.04979568119785
45	1499.60345271235	-3.99343497628448
50	1499.60345271235	-4.93863777559003
55	1499.60345271235	-5.86685347493747
60	1499.60345271235	-6.75928551654678
65	1499.60345271235	-7.59536488323931
70	1499.60345271235	-8.34898016128503
75	1499.60345271235	-8.98483849085476
80	1499.60345271235	-9.45160681920865
85	1499.60345271235	-9.66972879818872
90	1499.60345271235	-9.50774240349518
95	1499.60345271235	-8.74223562850364
100	1499.60345271235	-6.96393377501892
NaN	NaN	NaN
0	1500.35395056663	-1.95604863232942
5	1500.35395056663	-0.378542628341672
10	1500.35395056663	0.27779363540992
15	1500.35395056663	0.323322922194795
20	1500.35395056663	-0.0295591306704305
25	1500.35395056663	-0.634218763988037
30	1500.35395056663	-1.39836642663857
35	1500.35395056663	-2.25789688497175
40	1500.35395056663	-3.17130974663435
45	1500.35395056663	-4.10907856847991
50	1500.35395056663	-5.04836806211959
55	1500.35395056663	-5.97032275489625
60	1500.35395056663	-6.85579739659398
65	1500.35395056663	-7.68380522079327
70	1500.35395056663	-8.42769760554988
75	1500.35395056663	-9.05146062316558
80	1500.35395056663	-9.50275138254889
85	1500.35395056663	-9.70049454105559
90	1500.35395056663	-9.51077456399703
95	1500.35395056663	-8.70631639330788
100	1500.35395056663	-6.87045495870366
NaN	NaN	NaN
0	1501.10519999166	-2.1370274362549
5	1501.10519999166	-0.542266259075785
10	1501.10519999166	0.128847091715332
15	1501.10519999166	0.186891963382418
20	1501.10519999166	-0.155365865839813
25	1501.10519999166	-0.750973762674587
30	1501.10519999166	-1.50726811815719
35	1501.10519999166	-2.35981858887067
40	1501.10519999166	-3.26681979562139
45	1501.10519999166	-4.19842725872696
50	1501.10519999166	-5.13149691783733
55	1501.10519999166	-6.04683549488166
60	1501.10519999166	-6.92491111645019
65	1501.10519999166	-7.74427109109342
70	1501.10519999166	-8.47766284970739
75	1501.10519999166	-9.0882521397082
80	1501.10519999166	-9.52253251604212
85	1501.10519999166	-9.69765280445682
90	1501.10519999166	-9.47678776091204
95	1501.10519999166	-8.6280428276374
100	1501.10519999166	-6.72589135868364
NaN	NaN	NaN
0	1501.85720211699	-2.30010000339176
5	1501.85720211699	-0.694548136407023
10	1501.85720211699	-0.0130409646088066
15	1501.85720211699	0.0545522849923317
20	1501.85720211699	-0.279098038731399
25	1501.85720211699	-0.867037319244117
30	1501.85720211699	-1.61642647790899
35	1501.85720211699	-2.46265392012187
40	1501.85720211699	-3.36369456503043
45	1501.85720211699	-4.28945114351942
50	1501.85720211699	-5.21651422684412
55	1501.85720211699	-6.12538465641597
60	1501.85720211699	-6.99617173499277
65	1501.85720211699	-7.80698309396944
70	1501.85720211699	-8.52999711132014
75	1501.85720211699	-9.12761249830188
80	1501.85720211699	-9.54525457403297
85	1501.85720211699	-9.69847963197961
90	1501.85720211699	-9.44792445626993
95	1501.85720211699	-8.55781129702729
100	1501.85720211699	-6.59527637798667
NaN	NaN	NaN
0	1502.60995807442	-2.44526633374
5	1502.60995807442	-0.829651208583671
10	1502.60995807442	-0.138260795772486
15	1502.60995807442	-0.0614975404274288
20	1502.60995807442	-0.386842728750771
25	1502.60995807442	-0.967378913296096
30	1502.60995807442	-1.71011922818791
35	1502.60995807442	-2.55029573930073
40	1502.60995807442	-3.4456848301425
45	1502.60995807442	-4.36596026100017
50	1502.60995807442	-5.2874732214139
55	1502.60995807442	-6.19044916075457
60	1502.60995807442	-7.05467574602
65	1502.60995807442	-7.85786453963988
70	1502.60995807442	-8.57167690962223
75	1502.60995807442	-9.15780171152662
80	1502.60995807442	-9.56065192822535
85	1502.60995807442	-9.69422796522396
90	1502.60995807442	-9.41660225690073
95	1502.60995807442	-8.48794812022524
100	1502.60995807442	-6.46761255501037
NaN	NaN	NaN
0	1503.363468998	-2.57252642729962
5	1503.363468998	-0.953710572190245
10	1503.363468998	-0.25704777561758
15	1503.363468998	-0.174163527000547
20	1503.363468998	-0.493188210174696
25	1503.363468998	-1.06757633713929
30	1503.363468998	-1.80439588709678
35	1503.363468998	-2.63885810943518
40	1503.363468998	-3.5286072788225
45	1503.363468998	-4.44312347267428
50	1503.363468998	-5.35852023467794
55	1503.363468998	-6.25472327421176
60	1503.363468998	-7.11115134747994
65	1503.363468998	-7.9050477265385
70	1503.363468998	-8.6074608168423
75	1503.363468998	-9.17924838268739
80	1503.363468998	-9.56367313217205
85	1503.363468998	-9.67303705032573
90	1503.363468998	-9.3627395809226
95	1503.363468998	-8.38897176939223
100	1503.363468998	-6.30359674889629
NaN	NaN	NaN
0	1504.1177360241	-2.68188028407062
5	1504.1177360241	-1.06223570280562
10	1504.1177360241	-0.362035422063647
15	1504.1177360241	-0.274271400149341
20	1504.1177360241	-0.587854229971379
25	1504.1177360241	-1.15670780170049
30	1504.1177360241	-1.88802666062723
35	1504.1177360241	-2.71705257908627
40	1504.1177360241	-3.60132974745381
45	1504.1177360241	-4.51016834412989
50	1504.1177360241	-5.41945858273742
55	1504.1177360241	-6.30883553010279
60	1504.1177360241	-7.15735576738721
65	1504.1177360241	-7.9418007658138
70	1504.1177360241	-8.63261811390347
75	1504.1177360241	-9.18985958971891
80	1504.1177360241	-9.55569178124168
85	1504.1177360241	-9.64082835269133
90	1504.1177360241	-9.29820923330318
95	1504.1177360241	-8.28042431773156
100	1504.1177360241	-6.13243637673608
NaN	NaN	NaN
0	1504.87276029132	-2.77332790405299
5	1504.87276029132	-1.15312976412726
10	1504.87276029132	-0.449835555430199
15	1504.87276029132	-0.357696009224018
20	1504.87276029132	-0.666387934875131
25	1504.87276029132	-1.23031960531051
30	1504.87276029132	-1.95684969382973
35	1504.87276029132	-2.78129705831345
40	1504.87276029132	-3.66116256490448
45	1504.87276029132	-4.56565924320066
50	1504.87276029132	-5.47054228551261
55	1504.87276029132	-6.35526634485998
60	1504.87276029132	-7.19866231012167
65	1504.87276029132	-7.97721396495551
70	1504.87276029132	-8.66096260373612
75	1504.87276029132	-9.20936975044359
80	1504.87276029132	-9.56371507723583
85	1504.87276029132	-9.63326919328
90	1504.87276029132	-9.26846023854922
95	1504.87276029132	-8.21775767527152
100	1504.87276029132	-6.01799112695894
NaN	NaN	NaN
0	1505.6285429406	-2.84686928724674
5	1505.6285429406	-1.22604972119904
10	1505.6285429406	-0.519632368119325
15	1505.6285429406	-0.423042988371675
20	1505.6285429406	-0.726707576589026
25	1505.6285429406	-1.28550794535292
30	1505.6285429406	-2.00695685597177
35	1505.6285429406	-2.82643122617653
40	1505.6285429406	-3.70136187955013
45	1505.6285429406	-4.6008272389073
50	1505.6285429406	-5.50039835830799
55	1505.6285429406	-6.37928505181105
60	1505.6285429406	-7.2160093170744
65	1505.6285429406	-7.98665130106967
70	1505.6285429406	-8.66071223923545
75	1505.6285429406	-9.19689797615561
80	1505.6285429406	-9.53540976835098
85	1505.6285429406	-9.58387068624217
90	1505.6285429406	-9.19004043493153
95	1505.6285429406	-8.09839926549476
100	1505.6285429406	-5.83841104875563
NaN	NaN	NaN
0	1506.38508511512	-2.90250443365187
5	1506.38508511512	-1.27411087421162
10	1506.38508511512	-0.560095262819278
15	1506.38508511512	-0.456145151742999
20	1506.38508511512	-0.752877604122015
25	1506.38508511512	-1.30528678062735
30	1506.38508511512	-2.02083270741052
35	1506.38508511512	-2.83480543310052
40	1506.38508511512	-3.70448574418742
45	1506.38508511512	-4.59876205555561
50	1506.38508511512	-5.49299136499829
55	1506.38508511512	-6.36612597163113
60	1506.38508511512	-7.19638028832559
65	1506.38508511512	-7.95944887115832
70	1506.38508511512	-8.62432996283333
75	1506.38508511512	-9.14904030541261
80	1506.38508511512	-9.47281368475692
85	1506.38508511512	-9.50181140395621
90	1506.38508511512	-9.08143462487892
95	1506.38508511512	-7.95264107295039
100	1506.38508511512	-5.63821918375526
NaN	NaN	NaN
0	1507.1423879604	-2.94023334326838
5	1507.1423879604	-1.312264292093
10	1507.1423879604	-0.59609983815808
15	1507.1423879604	-0.488495766149173
20	1507.1423879604	-0.780838447458584
25	1507.1423879604	-1.32863320909607
30	1507.1423879604	-2.03954111206366
35	1507.1423879604	-2.84894908322989
40	1507.1423879604	-3.71410089856602
45	1507.1423879604	-4.60378344613355
50	1507.1423879604	-5.49320150201928
55	1507.1423879604	-6.36109734038927
60	1507.1423879604	-7.18541634050581
65	1507.1423879604	-7.94149486014878
70	1507.1423879604	-8.5978441403634
75	1507.1423879604	-9.11178238833195
80	1507.1423879604	-9.42151796121901
85	1507.1423879604	-9.43158662881665
90	1507.1423879604	-8.98463555069175
95	1507.1423879604	-7.81730488830491
100	1507.1423879604	-5.4439805864338
NaN	NaN	NaN
0	1507.90045262425	-2.96005601609626
5	1507.90045262425	-1.33662569816979
10	1507.90045262425	-0.621239759347037
15	1507.90045262425	-0.51209646232916
20	1507.90045262425	-0.801617879212858
25	1507.90045262425	-1.34601236580443
30	1507.90045262425	-2.05327791949643
35	1507.90045262425	-2.85900638041094
40	1507.90045262425	-3.72048560765541
45	1507.90045262425	-4.6064779381167
50	1507.90045262425	-5.4921077060386
55	1507.90045262425	-6.3559832401937
60	1507.90045262425	-7.17586655454932
65	1507.90045262425	-7.92683400581486
70	1507.90045262425	-8.57702626923633
75	1507.90045262425	-9.08319908503744
80	1507.90045262425	-9.3826888608541
85	1507.90045262425	-9.37857651160675
90	1507.90045262425	-8.91094443536193
95	1507.90045262425	-7.71230710314989
100	1507.90045262425	-5.28911989196728
NaN	NaN	NaN
0	1508.65928025678	-2.96197245213552
5	1508.65928025678	-1.3526058589102
10	1508.65928025678	-0.644285640447666
15	1508.65928025678	-0.537781468451895
20	1508.65928025678	-0.827272758899293
25	1508.65928025678	-1.37014677285646
30	1508.65928025678	-2.07502352041743
35	1508.65928025678	-2.87789949417685
40	1508.65928025678	-3.73622117087254
45	1508.65928025678	-4.6188078930482
50	1508.65928025678	-5.50075120135205
55	1508.65928025678	-6.3605523461535
60	1508.65928025678	-7.17580281956544
65	1508.65928025678	-7.92131853999853
70	1508.65928025678	-8.56486141175046
75	1508.65928025678	-9.06260929716434
80	1508.65928025678	-9.35101125935645
85	1508.65928025678	-9.33168652946815
90	1508.65928025678	-8.84217419063144
95	1508.65928025678	-7.61097374273547
100	1508.65928025678	-5.13683683342539
NaN	NaN	NaN
0	1509.41887201044	-2.94598265138616
5	1509.41887201044	-1.36380018603241
10	1509.41887201044	-0.671049140990014
15	1509.41887201044	-0.57278716248378
20	1509.41887201044	-0.86599611041947
25	1509.41887201044	-1.40992060255256
30	1509.41887201044	-2.11420026039028
35	1509.41887201044	-2.91551985952709
40	1509.41887201044	-3.77165363772859
45	1509.41887201044	-4.65160741940131
50	1509.41887201044	-5.53052998937503
55	1509.41887201044	-6.38688482241682
60	1509.41887201044	-7.19815159251914
65	1509.41887201044	-7.93893410839653
70	1509.41887201044	-8.57665902948441
75	1509.41887201044	-9.06695850867801
80	1509.41887201044	-9.34540628724377
85	1509.41887201044	-9.31212737582812
90	1509.41887201044	-8.80198886986976
95	1509.41887201044	-7.53919264689257
100	1509.41887201044	-5.01422749227461
NaN	NaN	NaN
0	1510.17922903997	-2.91208661384818
5	1510.17922903997	-1.37486307723471
10	1510.17922903997	-0.709382483008239
15	1510.17922903997	-0.627087119705542
20	1510.17922903997	-0.929093216326114
25	1510.17922903997	-1.47737483180478
30	1510.17922903997	-2.1831068358324
35	1510.17922903997	-2.98401260977059
40	1510.17922903997	-3.83838139595722
45	1510.17922903997	-4.71551973875976
50	1510.17922903997	-5.59067490617938
55	1510.17922903997	-6.44226067933953
60	1510.17922903997	-7.24759005433407
65	1510.17922903997	-7.98095593051001
70	1510.17922903997	-8.60931437175537
75	1510.17922903997	-9.08758043893707
80	1510.17922903997	-9.35026639164521
85	1510.17922903997	-9.29582530047016
90	1510.17922903997	-8.75633561273333
95	1510.17922903997	-7.45182936609825
100	1510.17922903997	-4.86470719852389
NaN	NaN	NaN
0	1510.94035250248	-2.86028433952158
5	1510.94035250248	-1.3690683742897
10	1510.94035250248	-0.731256763696249
15	1510.94035250248	-0.665134021805792
20	1510.94035250248	-0.976118293065221
25	1510.94035250248	-1.52899715152605
30	1510.94035250248	-2.23651426405499
35	1510.94035250248	-3.03746444008854
40	1510.94035250248	-3.89068561547113
45	1510.94035250248	-4.76582720402153
50	1510.94035250248	-5.6382896302519
55	1510.94035250248	-6.48650676567327
60	1510.94035250248	-7.28771350510567
65	1510.94035250248	-8.01600062432237
70	1510.94035250248	-8.63798478011305
75	1510.94035250248	-9.10801500544081
80	1510.94035250248	-9.35969947924235
85	1510.94035250248	-9.28996279332108
90	1510.94035250248	-8.72818046046553
95	1510.94035250248	-7.39014245705373
100	1510.94035250248	-4.75009473427948
NaN	NaN	NaN
0	1511.70224355738	-2.79057582840635
5	1511.70224355738	-1.34904419543707
10	1511.70224355738	-0.741130168688686
15	1511.70224355738	-0.692583018669851
20	1511.70224355738	-1.01345423825179
25	1511.70224355738	-1.57154601746972
30	1511.70224355738	-2.28127860927162
35	1511.70224355738	-3.08259293279921
40	1511.70224355738	-3.93492073290484
45	1511.70224355738	-4.80828782439765
50	1511.70224355738	-5.6782737725499
55	1511.70224355738	-6.52335484955737
60	1511.70224355738	-7.3207107574072
65	1511.70224355738	-8.04425500839368
70	1511.70224355738	-8.6602960419207
75	1511.70224355738	-9.12265828926191
80	1511.70224355738	-9.36410526829827
85	1511.70224355738	-9.28012699649167
90	1511.70224355738	-8.69756107413872
95	1511.70224355738	-7.32825091674665
100	1511.70224355738	-4.63893871646993
NaN	NaN	NaN
0	1512.46490336643	-2.7029610805025
5	1512.46490336643	-1.30837812585914
10	1512.46490336643	-0.728138113570424
15	1512.46490336643	-0.695477443339583
20	1512.46490336643	-1.02496959221637
25	1512.46490336643	-1.58731724511784
30	1512.46490336643	-2.2985156792651
35	1512.46490336643	-3.09956864937987
40	1512.46490336643	-3.95044063700655
45	1512.46490336643	-4.82147712479054
50	1512.46490336643	-5.68838802197272
55	1512.46490336643	-6.52964290168503
60	1512.46490336643	-7.32231347734299
65	1512.46490336643	-8.04007657981034
70	1512.46490336643	-8.6488623903064
75	1512.46490336643	-9.10188691830368
80	1512.46490336643	-9.33097125840387
85	1512.46490336643	-9.23005199992875
90	1512.46490336643	-8.62327196369193
95	1512.46490336643	-7.21836460909974
100	1512.46490336643	-4.47412180048628
NaN	NaN	NaN
0	1513.22833309373	-2.59744009581003
5	1513.22833309373	-1.25264789268285
10	1513.22833309373	-0.701986111613078
15	1513.22833309373	-0.686532975789616
20	1513.22833309373	-1.02560674888259
25	1513.22833309373	-1.59295956041794
30	1513.22833309373	-2.30625867935249
35	1513.22833309373	-3.10764484304207
40	1513.22833309373	-3.95767225654674
45	1513.22833309373	-4.82705845539734
50	1513.22833309373	-5.69169508464576
55	1513.22833309373	-6.53009953601799
60	1513.22833309373	-7.31929666756468
65	1513.22833309373	-8.03279383028991
70	1513.22833309373	-8.63621551051217
75	1513.22833309373	-9.08223851270874
80	1513.22833309373	-9.30178623374736
85	1513.22833309373	-9.18722024187479
90	1513.22833309373	-8.55980901560354
95	1513.22833309373	-7.12270394709959
100	1513.22833309373	-4.32580417434813
NaN	NaN	NaN
0	1513.99253390575	-2.47401287432894
5	1513.99253390575	-1.18035940682776
10	1513.99253390575	-0.660396127580636
15	1513.99253390575	-0.662972820151762
20	1513.99253390575	-1.01218078541581
25	1513.99253390575	-1.58485610882265
30	1513.99253390575	-2.30037351289217
35	1513.99253390575	-3.1020267699074
40	1513.99253390575	-3.95096322918164
45	1513.99253390575	-4.81826017677677
50	1513.99253390575	-5.67996498491109
55	1513.99253390575	-6.51460179258467
60	1513.99253390575	-7.29909199553259
65	1513.99253390575	-8.00670057095777
70	1513.99253390575	-8.60265769863143
75	1513.99253390575	-9.03900021418499
80	1513.99253390575	-9.24565840103526
85	1513.99253390575	-9.1133588271014
90	1513.99253390575	-8.4605496764151
95	1513.99253390575	-6.98618920472899
100	1513.99253390575	-4.13223333893232
NaN	NaN	NaN
0	1514.75750697129	-2.33267941605922
5	1514.75750697129	-1.10723111221684
10	1514.75750697129	-0.629763334813498
15	1514.75750697129	-0.658482599052541
20	1514.75750697129	-1.02343014516999
25	1514.75750697129	-1.60535620403275
30	1514.75750697129	-2.32588608439268
35	1514.75750697129	-3.12985968298408
40	1514.75750697129	-3.97927028155486
45	1514.75750697129	-4.84574862431127
50	1514.75750697129	-5.70564082195858
55	1514.75750697129	-6.53759404089403
60	1514.75750697129	-7.31853389450491
65	1514.75750697129	-8.02158821404432
70	1514.75750697129	-8.61171180656025
75	1514.75750697129	-9.04044409872812
80	1514.75750697129	-9.23690409299748
85	1514.75750697129	-9.09043511278293
90	1514.75750697129	-8.4170402578131
95	1514.75750697129	-6.91198427410553
100	1514.75750697129	-4.01017875275565
NaN	NaN	NaN
0	1515.52325346154	-2.17343972100088
5	1515.52325346154	-1.03486211689031
10	1515.52325346154	-0.612874595430841
15	1515.52325346154	-0.676670925847789
20	1515.52325346154	-1.06349370451014
25	1515.52325346154	-1.65890113956796
30	1515.52325346154	-2.38735501138344
35	1515.52325346154	-3.19565844417059
40	1515.52325346154	-4.04691046935456
45	1515.52325346154	-4.91347916386614
50	1515.52325346154	-5.77212831385032
55	1515.52325346154	-6.60170229697375
60	1515.52325346154	-7.37917630721187
65	1515.52325346154	-8.07755617214557
70	1515.52325346154	-8.66151244782574
75	1515.52325346154	-9.08204415350075
80	1515.52325346154	-9.2673735984957
85	1515.52325346154	-9.10530411026208
90	1515.52325346154	-8.40911432421791
95	1515.52325346154	-6.86999726576194
100	1515.52325346154	-3.91519058735666
NaN	NaN	NaN
0	1516.28977455005	-1.99629378915392
5	1516.28977455005	-0.960092862052729
10	1516.28977455005	-0.604538756630856
15	1516.28977455005	-0.711015739067757
20	1516.28977455005	-1.12495817123337
25	1516.28977455005	-1.73746299878031
30	1516.28977455005	-2.47631855855047
35	1516.28977455005	-3.29064095894191
40	1516.28977455005	-4.14485756191998
45	1516.28977455005	-5.01222916762545
50	1516.28977455005	-5.87004113400354
55	1516.28977455005	-6.69740336530966
60	1516.28977455005	-7.4713916577189
65	1516.28977455005	-8.16492905586389
70	1516.28977455005	-8.7424468044409
75	1516.28977455005	-9.1544714467671
80	1516.28977455005	-9.32845587180539
85	1516.28977455005	-9.15091977817975
90	1516.28977455005	-8.43294767386112
95	1516.28977455005	-6.86263707258692
100	1516.28977455005	-3.86149623844992
NaN	NaN	NaN
0	1517.05707141273	-1.80124162051834
5	1517.05707141273	-0.881353976336245
10	1517.05707141273	-0.602074207216852
15	1517.05707141273	-0.758107315187315
20	1517.05707141273	-1.20397722461531
25	1517.05707141273	-1.83698795730691
30	1517.05707141273	-2.58870326371604
35	1517.05707141273	-3.41087922987911
40	1517.05707141273	-4.26949204092394
45	1517.05707141273	-5.13885735615906
50	1517.05707141273	-5.9969062781787
55	1517.05707141273	-6.82311075006142
60	1517.05707141273	-7.59473312234606
65	1517.05707141273	-8.28468750989327
70	1517.05707141273	-8.85723380417953
75	1517.05707141273	-9.26247986648638
80	1517.05707141273	-9.42713534047806
85	1517.05707141273	-9.23640870583713
90	1517.05707141273	-8.49906932858671
95	1517.05707141273	-6.89989223479488
100	1517.05707141273	-3.85453063737604
NaN	NaN	NaN
0	1517.82514522789	-1.58828321509414
5	1517.82514522789	-0.793994878929495
10	1517.82514522789	-0.597547605977557
15	1517.82514522789	-0.807684632905376
20	1517.82514522789	-1.28859482472695
25	1517.82514522789	-1.94422637569184
30	1517.82514522789	-2.7102080568968
35	1517.82514522789	-3.5411361357024
40	1517.82514522789	-4.40466608205312
45	1517.82514522789	-5.27624680225065
50	1517.82514522789	-6.1345049419582
55	1517.82514522789	-6.95929652873769
60	1517.82514522789	-7.72807904607233
65	1517.82514522789	-8.41375413363863
70	1517.82514522789	-8.98040607239115
75	1517.82514522789	-9.37773090333397
80	1517.82514522789	-9.53174153273728
85	1517.82514522789	-9.32647371399648
90	1517.82514522789	-8.56872426035779
95	1517.82514522789	-6.94065598798842
100	1517.82514522789	-3.8535012775116
NaN	NaN	NaN
0	1518.59399717623	-1.35741857288131
5	1518.59399717623	-0.6925487916017
10	1518.59399717623	-0.581789212823428
15	1518.59399717623	-0.848091646508556
20	1518.59399717623	-1.36549752442972
25	1518.59399717623	-2.04477247925443
30	1518.59399717623	-2.82573791164694
35	1518.59399717623	-3.66591645242125
40	1518.59399717623	-4.53471107836013
45	1518.59399717623	-5.40874243822883
50	1518.59399717623	-6.26736570451775
55	1518.59399717623	-7.09084232770812
60	1518.59399717623	-7.85684559976304
65	1518.59399717623	-8.53828591873634
70	1518.59399717623	-9.09910283003317
75	1518.59399717623	-9.48863349084211
80	1518.59399717623	-9.63229370897222
85	1518.59399717623	-9.4131483928518
90	1518.59399717623	-8.63645617806657
95	1518.59399717623	-6.98260393041218
100	1518.59399717623	-3.8603305215519
NaN	NaN	NaN
0	1519.36362844083	-1.10864769387986
5	1519.36362844083	-0.575025913429256
10	1519.36362844083	-0.551303930067774
15	1519.36362844083	-0.874752294937402
20	1519.36362844083	-1.42934903768364
25	1519.36362844083	-2.13276203795539
30	1519.36362844083	-2.92906930676156
35	1519.36362844083	-3.77875571674851
40	1519.36362844083	-4.65300967003026
45	1519.36362844083	-5.52963888717736
50	1519.36362844083	-6.38874534501732
55	1519.36362844083	-7.21100675608005
60	1519.36362844083	-7.97432419824337
65	1519.36362844083	-8.65162869230204
70	1519.36362844083	-9.20673129484645
75	1519.36362844083	-9.58863564908712
80	1519.36362844083	-9.72220524570451
85	1519.36362844083	-9.48962193324767
90	1519.36362844083	-8.69479478975441
95	1519.36362844083	-7.01670466594711
100	1519.36362844083	-3.86247190508213
NaN	NaN	NaN
0	1520.13404020717	-Inf
5	1520.13404020717	-Inf
10	1520.13404020717	-Inf
15	1520.13404020717	-Inf
20	1520.13404020717	-Inf
25	1520.13404020717	-Inf
30	1520.13404020717	-Inf
35	1520.13404020717	-Inf
40	1520.13404020717	-Inf
45	1520.13404020717	-Inf
50	1520.13404020717	-Inf
55	1520.13404020717	-Inf
60	1520.13404020717	-Inf
65	1520.13404020717	-Inf
70	1520.13404020717	-Inf
75	1520.13404020717	-Inf
80	1520.13404020717	-Inf
85	1520.13404020717	-Inf
90	1520.13404020717	-Inf
95	1520.13404020717	-Inf
100	1520.13404020717	-Inf
NaN	NaN	NaN
0	1520.90523366316	-Inf
5	1520.90523366316	-Inf
10	1520.90523366316	-Inf
15	1520.90523366316	-Inf
20	1520.90523366316	-Inf
25	1520.90523366316	-Inf
30	1520.90523366316	-Inf
35	1520.90523366316	-Inf
40	1520.90523366316	-Inf
45	1520.90523366316	-Inf
50	1520.90523366316	-Inf
55	1520.90523366316	-Inf
60	1520.90523366316	-Inf
65	1520.90523366316	-Inf
70	1520.90523366316	-Inf
75	1520.90523366316	-Inf
80	1520.90523366316	-Inf
85	1520.90523366316	-Inf
90	1520.90523366316	-Inf
95	1520.90523366316	-Inf
100	1520.90523366316	-Inf
NaN	NaN	NaN
0	1521.67720999908	-Inf
5	1521.67720999908	-Inf
10	1521.67720999908	-Inf
15	1521.67720999908	-Inf
20	1521.67720999908	-Inf
25	1521.67720999908	-Inf
30	1521.67720999908	-Inf
35	1521.67720999908	-Inf
40	1521.67720999908	-Inf
45	1521.67720999908	-Inf
50	1521.67720999908	-Inf
55	1521.67720999908	-Inf
60	1521.67720999908	-Inf
65	1521.67720999908	-Inf
70	1521.67720999908	-Inf
75	1521.67720999908	-Inf
80	1521.67720999908	-Inf
85	1521.67720999908	-Inf
90	1521.67720999908	-Inf
95	1521.67720999908	-Inf
100	1521.67720999908	-Inf
NaN	NaN	NaN
0	1522.44997040766	-Inf
5	1522.44997040766	-Inf
10	1522.44997040766	-Inf
15	1522.44997040766	-Inf
20	1522.44997040766	-Inf
25	1522.44997040766	-Inf
30	1522.44997040766	-Inf
35	1522.44997040766	-Inf
40	1522.44997040766	-Inf
45	1522.44997040766	-Inf
50	1522.44997040766	-Inf
55	1522.44997040766	-Inf
60	1522.44997040766	-Inf
65	1522.44997040766	-Inf
70	1522.44997040766	-Inf
75	1522.44997040766	-Inf
80	1522.44997040766	-Inf
85	1522.44997040766	-Inf
90	1522.44997040766	-Inf
95	1522.44997040766	-Inf
100	1522.44997040766	-Inf
NaN	NaN	NaN
0	1523.22351608404	-Inf
5	1523.22351608404	-Inf
10	1523.22351608404	-Inf
15	1523.22351608404	-Inf
20	1523.22351608404	-Inf
25	1523.22351608404	-Inf
30	1523.22351608404	-Inf
35	1523.22351608404	-Inf
40	1523.22351608404	-Inf
45	1523.22351608404	-Inf
50	1523.22351608404	-Inf
55	1523.22351608404	-Inf
60	1523.22351608404	-Inf
65	1523.22351608404	-Inf
70	1523.22351608404	-Inf
75	1523.22351608404	-Inf
80	1523.22351608404	-Inf
85	1523.22351608404	-Inf
90	1523.22351608404	-Inf
95	1523.22351608404	-Inf
100	1523.22351608404	-Inf
NaN	NaN	NaN
0	1523.99784822581	-Inf
5	1523.99784822581	-Inf
10	1523.99784822581	-Inf
15	1523.99784822581	-Inf
20	1523.99784822581	-Inf
25	1523.99784822581	-Inf
30	1523.99784822581	-Inf
35	1523.99784822581	-Inf
40	1523.99784822581	-Inf
45	1523.99784822581	-Inf
50	1523.99784822581	-Inf
55	1523.99784822581	-Inf
60	1523.99784822581	-Inf
65	1523.99784822581	-Inf
70	1523.99784822581	-Inf
75	1523.99784822581	-Inf
80	1523.99784822581	-Inf
85	1523.99784822581	-Inf
90	1523.99784822581	-Inf
95	1523.99784822581	-Inf
100	1523.99784822581	-Inf
NaN	NaN	NaN
0	1524.77296803296	-Inf
5	1524.77296803296	-Inf
10	1524.77296803296	-Inf
15	1524.77296803296	-Inf
20	1524.77296803296	-Inf
25	1524.77296803296	-Inf
30	1524.77296803296	-Inf
35	1524.77296803296	-Inf
40	1524.77296803296	-Inf
45	1524.77296803296	-Inf
50	1524.77296803296	-Inf
55	1524.77296803296	-Inf
60	1524.77296803296	-Inf
65	1524.77296803296	-Inf
70	1524.77296803296	-Inf
75	1524.77296803296	-Inf
80	1524.77296803296	-Inf
85	1524.77296803296	-Inf
90	1524.77296803296	-Inf
95	1524.77296803296	-Inf
100	1524.77296803296	-Inf
NaN	NaN	NaN
0	1525.54887670796	-Inf
5	1525.54887670796	-Inf
10	1525.54887670796	-Inf
15	1525.54887670796	-Inf
20	1525.54887670796	-Inf
25	1525.54887670796	-Inf
30	1525.54887670796	-Inf
35	1525.54887670796	-Inf
40	1525.54887670796	-Inf
45	1525.54887670796	-Inf
50	1525.54887670796	-Inf
55	1525.54887670796	-Inf
60	1525.54887670796	-Inf
65	1525.54887670796	-Inf
70	1525.54887670796	-Inf
75	1525.54887670796	-Inf
80	1525.54887670796	-Inf
85	1525.54887670796	-Inf
90	1525.54887670796	-Inf
95	1525.54887670796	-Inf
100	1525.54887670796	-Inf
NaN	NaN	NaN
0	1526.32557545571	-Inf
5	1526.32557545571	-Inf
10	1526.32557545571	-Inf
15	1526.32557545571	-Inf
20	1526.32557545571	-Inf
25	1526.32557545571	-Inf
30	1526.32557545571	-Inf
35	1526.32557545571	-Inf
40	1526.32557545571	-Inf
45	1526.32557545571	-Inf
50	1526.32557545571	-Inf
55	1526.32557545571	-Inf
60	1526.32557545571	-Inf
65	1526.32557545571	-Inf
70	1526.32557545571	-Inf
75	1526.32557545571	-Inf
80	1526.32557545571	-Inf
85	1526.32557545571	-Inf
90	1526.32557545571	-Inf
95	1526.32557545571	-Inf
100	1526.32557545571	-Inf
NaN	NaN	NaN
0	1527.10306548356	-Inf
5	1527.10306548356	-Inf
10	1527.10306548356	-Inf
15	1527.10306548356	-Inf
20	1527.10306548356	-Inf
25	1527.10306548356	-Inf
30	1527.10306548356	-Inf
35	1527.10306548356	-Inf
40	1527.10306548356	-Inf
45	1527.10306548356	-Inf
50	1527.10306548356	-Inf
55	1527.10306548356	-Inf
60	1527.10306548356	-Inf
65	1527.10306548356	-Inf
70	1527.10306548356	-Inf
75	1527.10306548356	-Inf
80	1527.10306548356	-Inf
85	1527.10306548356	-Inf
90	1527.10306548356	-Inf
95	1527.10306548356	-Inf
100	1527.10306548356	-Inf
NaN	NaN	NaN
0	1527.88134800134	-Inf
5	1527.88134800134	-Inf
10	1527.88134800134	-Inf
15	1527.88134800134	-Inf
20	1527.88134800134	-Inf
25	1527.88134800134	-Inf
30	1527.88134800134	-Inf
35	1527.88134800134	-Inf
40	1527.88134800134	-Inf
45	1527.88134800134	-Inf
50	1527.88134800134	-Inf
55	1527.88134800134	-Inf
60	1527.88134800134	-Inf
65	1527.88134800134	-Inf
70	1527.88134800134	-Inf
75	1527.88134800134	-Inf
80	1527.88134800134	-Inf
85	1527.88134800134	-Inf
90	1527.88134800134	-Inf
95	1527.88134800134	-Inf
100	1527.88134800134	-Inf
NaN	NaN	NaN
0	1528.66042422133	-Inf
5	1528.66042422133	-Inf
10	1528.66042422133	-Inf
15	1528.66042422133	-Inf
20	1528.66042422133	-Inf
25	1528.66042422133	-Inf
30	1528.66042422133	-Inf
35	1528.66042422133	-Inf
40	1528.66042422133	-Inf
45	1528.66042422133	-Inf
50	1528.66042422133	-Inf
55	1528.66042422133	-Inf
60	1528.66042422133	-Inf
65	1528.66042422133	-Inf
70	1528.66042422133	-Inf
75	1528.66042422133	-Inf
80	1528.66042422133	-Inf
85	1528.66042422133	-Inf
90	1528.66042422133	-Inf
95	1528.66042422133	-Inf
100	1528.66042422133	-Inf
NaN	NaN	NaN
0	1529.44029535828	-Inf
5	1529.44029535828	-Inf
10	1529.44029535828	-Inf
15	1529.44029535828	-Inf
20	1529.44029535828	-Inf
25	1529.44029535828	-Inf
30	1529.44029535828	-Inf
35	1529.44029535828	-Inf
40	1529.44029535828	-Inf
45	1529.44029535828	-Inf
50	1529.44029535828	-Inf
55	1529.44029535828	-Inf
60	1529.44029535828	-Inf
65	1529.44029535828	-Inf
70	1529.44029535828	-Inf
75	1529.44029535828	-Inf
80	1529.44029535828	-Inf
85	1529.44029535828	-Inf
90	1529.44029535828	-Inf
95	1529.44029535828	-Inf
100	1529.44029535828	-Inf
NaN	NaN	NaN
0	1530.22096262946	-0.114299993157933
5	1530.22096262946	-0.22942002592085
10	1530.22096262946	-0.615482874825743
15	1530.22096262946	-1.19025631809839
20	1530.22096262946	-1.89294524761055
25	1530.22096262946	-2.67888018635218
30	1530.22096262946	-3.51495154520134
35	1530.22096262946	-4.37644092339542
40	1530.22096262946	-5.24312471818153
45	1530.22096262946	-6.09764825245584
50	1530.22096262946	-6.92259521463867
55	1530.22096262946	-7.69910071915345
60	1530.22096262946	-8.40426154301997
65	1530.22096262946	-9.00872240463019
70	1530.22096262946	-9.47271365923866
75	1530.22096262946	-9.7398914319049
80	1530.22096262946	-9.72805681216597
85	1530.22096262946	-9.31010419888838
90	1530.22096262946	-8.27909825334264
95	1530.22096262946	-6.3108708880101
100	1530.22096262946	-2.82656543051689
NaN	NaN	NaN
0	1531.00242725457	-0.243896779474446
5	1531.00242725457	-0.348755539839337
10	1531.00242725457	-0.725588439364336
15	1531.00242725457	-1.2922162618473
20	1531.00242725457	-1.98781794632031
25	1531.00242725457	-2.76761247438758
30	1531.00242725457	-3.59833419634981
35	1531.00242725457	-4.45508484025586
40	1531.00242725457	-5.31746179411869
45	1531.00242725457	-6.16793444287093
50	1531.00242725457	-6.98891667083915
55	1531.00242725457	-7.76138447321153
60	1531.00242725457	-8.46228428144034
65	1531.00242725457	-9.06213884103217
70	1531.00242725457	-9.5211175246785
75	1531.00242725457	-9.78297180524331
80	1531.00242725457	-9.76596418975764
85	1531.00242725457	-9.34434313293754
90	1531.00242725457	-8.31485511997952
95	1531.00242725457	-6.36147030483813
100	1531.00242725457	-2.92696452575488
NaN	NaN	NaN
0	1531.78469045584	-0.363932688554406
5	1531.78469045584	-0.455725036157564
10	1531.78469045584	-0.821632015916501
15	1531.78469045584	-1.37904362320081
20	1531.78469045584	-2.06683843045552
25	1531.78469045584	-2.8399570093819
30	1531.78469045584	-3.66487633826369
35	1531.78469045584	-4.51644841557376
40	1531.78469045584	-5.3740373689072
45	1531.78469045584	-6.21988951212392
50	1531.78469045584	-7.03620000317914
55	1531.78469045584	-7.80373351551912
60	1531.78469045584	-8.49922526006384
65	1531.78469045584	-9.09300756660614
70	1531.78469045584	-9.5451139175575
75	1531.78469045584	-9.79932000580581
80	1531.78469045584	-9.77431400418223
85	1531.78469045584	-9.34576767694375
90	1531.78469045584	-8.31448096942588
95	1531.78469045584	-6.37365002582689
100	1531.78469045584	-2.99062377591893
NaN	NaN	NaN
0	1532.56775345799	-0.474407720397813
5	1532.56775345799	-0.545169601465897
10	1532.56775345799	-0.894760006123764
15	1532.56775345799	-1.4393646671779
20	1532.56775345799	-2.11700456695227
25	1532.56775345799	-2.88195347798708
30	1532.56775345799	-3.70018387742899
35	1532.56775345799	-4.54614142111071
40	1532.56775345799	-5.3988666233268
45	1532.56775345799	-6.24034103375174
50	1532.56775345799	-7.05253358058889
55	1532.56775345799	-7.81602398303418
60	1532.56775345799	-8.50739242890405
65	1532.56775345799	-9.09687417971131
70	1532.56775345799	-9.54450342388656
75	1532.56775345799	-9.79428093697794
80	1532.56775345799	-9.76560191025315
85	1532.56775345799	-9.33598455148619
90	1532.56775345799	-8.31094723675476
95	1532.56775345799	-6.39374714675672
100	1532.56775345799	-3.07786632311563
NaN	NaN	NaN
0	1533.35161748824	-0.575321875004667
5	1533.35161748824	-0.628531075093498
10	1533.35161748824	-0.964059731505664
15	1533.35161748824	-1.49733925551035
20	1533.35161748824	-2.16581290638835
25	1533.35161748824	-2.92326742987934
30	1533.35161748824	-3.73528030215924
35	1533.35161748824	-4.57596165840059
40	1533.35161748824	-5.42407479528369
45	1533.35161748824	-6.26136628491585
50	1533.35161748824	-7.06960046559774
55	1533.35161748824	-7.82918546150117
60	1533.35161748824	-8.5165556331564
65	1533.35161748824	-9.10185166829287
70	1533.35161748824	-9.54510354505389
75	1533.35161748824	-9.79051760256883
80	1533.35161748824	-9.75815100760485
85	1533.35161748824	-9.32727135412744
90	1533.35161748824	-8.30790407063533
95	1533.35161748824	-6.41303412073733
100	1533.35161748824	-3.16156232023936
NaN	NaN	NaN
0	1534.13628377634	-0.666675152374967
5	1534.13628377634	-0.701958907604909
10	1534.13628377634	-1.02319228411657
15	1534.13628377634	-1.54500167029027
20	1534.13628377634	-2.20420409000882
25	1534.13628377634	-2.95406297970132
30	1534.13628377634	-3.75973528748955
35	1534.13628377634	-4.59497549649359
40	1534.13628377634	-5.43825160524138
45	1534.13628377634	-6.2710563904926
50	1534.13628377634	-7.07492807891048
55	1534.13628377634	-7.83007843004732
60	1534.13628377634	-8.5127673449785
65	1534.13628377634	-9.09301045013216
70	1534.13628377634	-9.53080517101241
75	1534.13628377634	-9.77054727431142
80	1534.13628377634	-9.73297404806854
85	1534.13628377634	-9.29919432764422
90	1534.13628377634	-8.28397319175757
95	1534.13628377634	-6.41049569927535
100	1534.13628377634	-3.2236954678317
NaN	NaN	NaN
0	1534.92175355453	-0.748467552508714
5	1534.92175355453	-0.767718853754224
10	1534.92175355453	-1.07577006443106
15	1534.92175355453	-1.58680519748581
20	1534.92175355453	-2.23720465269508
25	1534.92175355453	-2.97981636105263
30	1534.92175355453	-3.77943730900241
35	1534.92175355453	-4.60950614978286
40	1534.92175355453	-5.44822516005374
45	1534.92175355453	-6.27685760772622
50	1534.92175355453	-7.07674012663015
55	1534.92175355453	-7.82791266746753
60	1534.92175355453	-8.50648813278294
65	1534.92175355453	-9.08238513335771
70	1534.92175355453	-9.515594654413
75	1534.92175355453	-9.75071490703253
80	1534.92175355453	-9.70913643659997
85	1534.92175355453	-9.27367679968684
90	1534.92175355453	-8.2634132479958
95	1534.92175355453	-6.41071941292131
100	1534.92175355453	-3.28375957739683
NaN	NaN	NaN
0	1535.70802805759	-0.820699075405908
5	1535.70802805759	-0.836661726147023
10	1535.70802805759	-1.13987102617829
15	1535.70802805759	-1.64568521737628
20	1535.70802805759	-2.29103581902543
25	1535.70802805759	-3.02899240191523
30	1535.70802805759	-3.82438759603102
35	1535.70802805759	-4.65060774889609
40	1535.70802805759	-5.48576613083932
45	1535.70802805759	-6.31101775669911
50	1535.70802805759	-7.10759068191256
55	1535.70802805759	-7.85542234342941
60	1535.70802805759	-8.53054060457669
65	1535.70802805759	-9.10282047586073
70	1535.70802805759	-9.53229811043877
75	1535.70802805759	-9.76381885965687
80	1535.70802805759	-9.71945172329303
85	1535.70802805759	-9.2836907770423
90	1535.70802805759	-8.27970772941343
95	1535.70802805759	-6.44842767216864
100	1535.70802805759	-3.37922024423099
NaN	NaN	NaN
0	1536.49510852285	-0.883369721066548
5	1536.49510852285	-0.89490576806228
10	1536.49510852285	-1.19257341409259
15	1536.49510852285	-1.69272156012019
20	1536.49510852285	-2.33271300102112
25	1536.49510852285	-3.0657589644046
30	1536.49510852285	-3.85667609755943
35	1536.49510852285	-4.67876015808219
40	1536.49510852285	-5.51000320901616
45	1536.49510852285	-6.3314212951432
50	1536.49510852285	-7.1241000622297
55	1536.49510852285	-7.86783682788323
60	1536.49510852285	-8.53853061043247
65	1536.49510852285	-9.10596453063665
70	1536.49510852285	-9.53016952664898
75	1536.49510852285	-9.75619271077528
80	1536.49510852285	-9.70675758146564
85	1536.49510852285	-9.26804732492331
90	1536.49510852285	-8.26736685386283
95	1536.49510852285	-6.45420322515722
100	1536.49510852285	-3.43828072973842
NaN	NaN	NaN
0	1537.28299619015	-0.936479489490636
5	1537.28299619015	-0.951091948774058
10	1537.28299619015	-1.24816245649524
15	1537.28299619015	-1.74597383310782
20	1537.28299619015	-2.38290696405681
25	1537.28299619015	-3.11269614889873
30	1537.28299619015	-3.90038410976384
35	1537.28299619015	-4.71934205801368
40	1537.28299619015	-5.54755881128402
45	1537.28299619015	-6.36600035173608
50	1537.28299619015	-7.15568632815358
55	1537.28299619015	-7.89634014205385
60	1537.28299619015	-8.56379704844322
65	1537.28299619015	-9.12780764117214
70	1537.28299619015	-9.54844781532729
75	1537.28299619015	-9.7709865293562
80	1537.28299619015	-9.71874702430788
85	1537.28299619015	-9.2793713464536
90	1537.28299619015	-8.28364267062227
95	1537.28299619015	-6.48817362115055
100	1537.28299619015	-3.51962041116691
NaN	NaN	NaN
0	1538.07169230187	-0.98002838067817
5	1538.07169230187	-0.989866619149537
10	1538.07169230187	-1.28095517570179
15	1538.07169230187	-1.77276517709186
20	1538.07169230187	-2.4041564294555
25	1538.07169230187	-3.12900446658311
30	1538.07169230187	-3.91232783051685
35	1538.07169230187	-4.72740501411761
40	1538.07169230187	-5.55211223364909
45	1538.07169230187	-6.36729632961898
50	1538.07169230187	-7.1538667081246
55	1538.07169230187	-7.89145099512627
60	1538.07169230187	-8.55581330468093
65	1538.07169230187	-9.11668172289896
70	1538.07169230187	-9.53420369146439
75	1538.07169230187	-9.75392058748443
80	1538.07169230187	-9.69983392698594
85	1538.07169230187	-9.26116070679251
90	1538.07169230187	-8.27229487954133
95	1538.07169230187	-6.49700182321441
100	1538.07169230187	-3.57829094645025
NaN	NaN	NaN
0	1538.86119810298	-1.01401639462915
5	1538.86119810298	-1.0216980164474
10	1538.86119810298	-1.30848282110984
15	1538.86119810298	-1.79535059343472
20	1538.86119810298	-2.42183962499776
25	1538.86119810298	-3.14208921175312
30	1538.86119810298	-3.92116303786207
35	1538.86119810298	-4.73228285592147
40	1538.86119810298	-5.55322389718787
45	1538.86119810298	-6.36470633313901
50	1538.86119810298	-7.14750615740583
55	1538.86119810298	-7.88111582323422
60	1538.86119810298	-8.54117286803383
65	1538.86119810298	-9.09730917884766
70	1538.86119810298	-9.50965121716711
75	1538.86119810298	-9.72389792959376
80	1538.86119810298	-9.66459794421802
85	1538.86119810298	-9.22238676615805
90	1538.86119810298	-8.23506242763518
95	1538.86119810298	-6.47330976392093
100	1538.86119810298	-3.59568652723239
NaN	NaN	NaN
0	1539.65151484096	-1.03844353134358
5	1539.65151484096	-1.04175063284647
10	1539.65151484096	-1.32296119159584
15	1539.65151484096	-1.80414335739142
20	1539.65151484096	-2.42529173320138
25	1539.65151484096	-3.14068448070706
30	1539.65151484096	-3.91536274275102
35	1539.65151484096	-4.72245234698414
40	1539.65151484096	-5.53960482201274
45	1539.65151484096	-6.34740153240181
50	1539.65151484096	-7.12647841221637
55	1539.65151484096	-7.85619114256173
60	1539.65151484096	-8.51205199028908
65	1539.65151484096	-9.06360121012689
70	1539.65151484096	-9.47095069854399
75	1539.65151484096	-9.67996369633989
80	1539.65151484096	-9.61573570127276
85	1539.65151484096	-9.1702924460863
90	1539.65151484096	-8.18470414694185
95	1539.65151484096	-6.43618851248379
100	1539.65151484096	-3.59755478275921
NaN	NaN	NaN
0	1540.44264376589	-1.05330979082145
5	1540.44264376589	-1.05711723540946
10	1540.44264376589	-1.33619735394711
15	1540.44264376589	-1.81409957849813
20	1540.44264376589	-2.43157714939721
25	1540.44264376589	-3.14326735351396
30	1540.44264376589	-3.91433800182433
35	1540.44264376589	-4.71791997804787
40	1540.44264376589	-5.53160588066676
45	1540.44264376589	-6.33587677760987
50	1540.44264376589	-7.11124857661746
55	1540.44264376589	-7.83694188086678
60	1540.44264376589	-8.48832961296266
65	1540.44264376589	-9.03482478849518
70	1540.44264376589	-9.43646194696953
75	1540.44264376589	-9.63916072191927
80	1540.44264376589	-9.5683887767498
85	1540.44264376589	-9.11726561079536
90	1540.44264376589	-8.12962664536004
95	1540.44264376589	-6.38851027624662
100	1540.44264376589	-3.57984388558572
NaN	NaN	NaN
0	1541.23458613041	-1.04772353730678
5	1541.23458613041	-1.06422362834332
10	1541.23458613041	-1.34957035125333
15	1541.23458613041	-1.82993617768705
20	1541.23458613041	-2.44767013758008
25	1541.23458613041	-3.15835747419216
30	1541.23458613041	-3.92768304434447
35	1541.23458613041	-4.7290454344923
40	1541.23458613041	-5.54015228656129
45	1541.23458613041	-6.34149813261368
50	1541.23458613041	-7.11355661579546
55	1541.23458613041	-7.8354596828497
60	1541.23458613041	-8.48246899243872
65	1541.23458613041	-9.02387636127543
70	1541.23458613041	-9.41962420598681
75	1541.23458613041	-9.6156384077968
80	1541.23458613041	-9.53765183767727
85	1541.23458613041	-9.0796500771539
90	1541.23458613041	-8.0877340640222
95	1541.23458613041	-6.34978769188447
100	1541.23458613041	-3.56250816337506
NaN	NaN	NaN
0	1542.02734318972	-1.00708969527922
5	1542.02734318972	-1.05313564566555
10	1542.02734318972	-1.35646298268148
15	1542.02734318972	-1.84731241278257
20	1542.02734318972	-2.47073640913942
25	1542.02734318972	-3.18406062778983
30	1542.02734318972	-3.95401569950985
35	1542.02734318972	-4.75461531807101
40	1542.02734318972	-5.56390090731145
45	1542.02734318972	-6.36250568690691
50	1542.02734318972	-7.13092429806697
55	1542.02734318972	-7.84820568326354
60	1542.02734318972	-8.48946274344069
65	1542.02734318972	-9.02377818201244
70	1542.02734318972	-9.4108643759804
75	1542.02734318972	-9.59644659897029
80	1542.02734318972	-9.50624009617695
85	1542.02734318972	-9.03469263891833
90	1542.02734318972	-8.02959633318199
95	1542.02734318972	-6.28304402560021
100	1542.02734318972	-3.50158244562354
NaN	NaN	NaN
0	1542.82091620163	-0.978474139321675
5	1542.82091620163	-1.05314825438063
10	1542.82091620163	-1.37386783647025
15	1542.82091620163	-1.87485586954483
20	1542.82091620163	-2.50380466434007
25	1542.82091620163	-3.21973354380232
30	1542.82091620163	-3.99039560896719
35	1542.82091620163	-4.79040696518055
40	1542.82091620163	-5.59814246139926
45	1542.82091620163	-6.39438075356926
50	1542.82091620163	-7.15965052165504
55	1542.82091620163	-7.87293454853154
60	1542.82091620163	-8.50921451046781
65	1542.82091620163	-9.03737536678257
70	1542.82091620163	-9.41689202741379
75	1542.82091620163	-9.59323526829209
80	1542.82091620163	-9.4919510762876
85	1542.82091620163	-9.00759013860759
90	1542.82091620163	-7.98884841193705
95	1542.82091620163	-6.23056861664862
100	1542.82091620163	-3.44634215627747
NaN	NaN	NaN
0	1543.61530642652	-0.929362325274265
5	1543.61530642652	-1.03935722906284
10	1543.61530642652	-1.38218918289473
15	1543.61530642652	-1.89656074646126
20	1543.61530642652	-2.53321282011911
25	1543.61530642652	-3.25315385232591
30	1543.61530642652	-4.02536003356492
35	1543.61530642652	-4.82517317739223
40	1543.61530642652	-5.63137122556657
45	1543.61530642652	-6.42490230531265
50	1543.61530642652	-7.1863188359327
55	1543.61530642652	-7.89449055382199
60	1543.61530642652	-8.52418470361473
65	1543.61530642652	-9.04395766006596
70	1543.61530642652	-9.41285598765237
75	1543.61530642652	-9.57581012834224
80	1543.61530642652	-9.45778044835694
85	1543.61530642652	-8.95275584805521
90	1543.61530642652	-7.90921124000394
95	1543.61530642652	-6.12303462309493
100	1543.61530642652	-3.31143438645894
NaN	NaN	NaN
0	1544.41051512739	-0.852731638657062
5	1544.41051512739	-1.00651353052923
10	1544.41051512739	-1.37727195806745
15	1544.41051512739	-1.90899752371302
20	1544.41051512739	-2.55607385621893
25	1544.41051512739	-3.28190669605714
30	1544.41051512739	-4.05697407851977
35	1544.41051512739	-4.85752667900326
40	1544.41051512739	-5.6628737309207
45	1544.41051512739	-6.45421948228534
50	1544.41051512739	-7.21220739334381
55	1544.41051512739	-7.91564625648934
60	1544.41051512739	-8.53913926552682
65	1544.41051512739	-9.05096777413729
70	1544.41051512739	-9.40982014669039
75	1544.41051512739	-9.56019097917544
80	1544.41051512739	-9.42662362368653
85	1544.41051512739	-8.90284778530972
90	1544.41051512739	-7.83769777113808
95	1544.41051512739	-6.02911365566405
100	1544.41051512739	-3.20003408210776
NaN	NaN	NaN
0	1545.20654356982	-0.812023033030646
5	1545.20654356982	-0.999973576045976
10	1545.20654356982	-1.39222103983706
15	1545.20654356982	-1.93701287062394
20	1545.20654356982	-2.59167837932004
25	1545.20654356982	-3.32155145159856
30	1545.20654356982	-4.09831539969421
35	1545.20654356982	-4.89893835689489
40	1545.20654356982	-5.7031435275394
45	1545.20654356982	-6.49232479237962
50	1545.20654356982	-7.24718258530342
55	1545.20654356982	-7.94645903539665
60	1545.20654356982	-8.5646051519574
65	1545.20654356982	-9.06965502017415
70	1545.20654356982	-9.41997193420363
75	1545.20654356982	-9.5596398430374
80	1545.20654356982	-9.41276522407665
85	1545.20654356982	-8.87267367363583
90	1545.20654356982	-7.7880784290636
95	1545.20654356982	-5.95777408368435
100	1545.20654356982	-3.10731687068637
NaN	NaN	NaN
0	1546.00339302201	-0.762046428674509
5	1546.00339302201	-0.980226949444441
10	1546.00339302201	-1.3911576263103
15	1546.00339302201	-1.94700621258636
20	1546.00339302201	-2.60779341622391
25	1546.00339302201	-3.34058873159774
30	1546.00339302201	-4.11814713972161
35	1546.00339302201	-4.91805361565373
40	1546.00339302201	-5.72036943184158
45	1546.00339302201	-6.50661713608606
50	1546.00339302201	-7.25750103360866
55	1546.00339302201	-7.95165238384659
60	1546.00339302201	-8.56333388147122
65	1546.00339302201	-9.06031592387415
70	1546.00339302201	-9.40065789089747
75	1546.00339302201	-9.52813611874468
80	1546.00339302201	-9.36668219642344
85	1546.00339302201	-8.80979897986797
90	1546.00339302201	-7.70727302245664
95	1546.00339302201	-5.8607873581133
100	1546.00339302201	-3.00193158581938
NaN	NaN	NaN
0	1546.80106475478	-0.723276781975775
5	1546.80106475478	-0.964643921749238
10	1546.80106475478	-1.38954192663459
15	1546.80106475478	-1.95333471588075
20	1546.80106475478	-2.61824122785004
25	1546.80106475478	-3.35273938802703
30	1546.80106475478	-4.13045358543031
35	1546.80106475478	-4.92946760871794
40	1546.80106475478	-5.73012356274325
45	1546.80106475478	-6.51406489969898
50	1546.80106475478	-7.26203165057976
55	1546.80106475478	-7.95261989601618
60	1546.80106475478	-8.56002636846756
65	1546.80106475478	-9.05194339979855
70	1546.80106475478	-9.3863940734756
75	1546.80106475478	-9.50724394991091
80	1546.80106475478	-9.33881688520163
85	1546.80106475478	-8.7756595786534
90	1546.80106475478	-7.66995682969115
95	1546.80106475478	-5.82789919489303
100	1546.80106475478	-2.98926986698336
NaN	NaN	NaN
0	1547.59956004157	-0.732517167593406
5	1547.59956004157	-0.997961362789048
10	1547.59956004157	-1.43737236084875
15	1547.59956004157	-2.00944647255955
20	1547.59956004157	-2.6786865972448
25	1547.59956004157	-3.41502716386405
30	1547.59956004157	-4.19299589810955
35	1547.59956004157	-4.99119659534213
40	1547.59956004157	-5.79027120403447
45	1547.59956004157	-6.57200248253285
50	1547.59956004157	-7.31718989533184
55	1547.59956004157	-8.00442839928614
60	1547.59956004157	-8.60790219177634
65	1547.59956004157	-9.09531372317319
70	1547.59956004157	-9.42479738580478
75	1547.59956004157	-9.54056710878936
80	1547.59956004157	-9.36778296149443
85	1547.59956004157	-8.8028376154177
90	1547.59956004157	-7.70175930653147
95	1547.59956004157	-5.87746102763097
100	1547.59956004157	-3.08151904749993
NaN	NaN	NaN
0	1548.39888015846	-0.711000068254401
5	1548.39888015846	-0.991488566829563
10	1548.39888015846	-1.43932538737505
15	1548.39888015846	-2.01563533974247
20	1548.39888015846	-2.68657419160951
25	1548.39888015846	-3.42311233140295
30	1548.39888015846	-4.20041282886616
35	1548.39888015846	-4.99744041800327
40	1548.39888015846	-5.79505096051288
45	1548.39888015846	-6.57514100960915
50	1548.39888015846	-7.31858847825171
55	1548.39888015846	-8.00405408569934
60	1548.39888015846	-8.60582354561848
65	1548.39888015846	-9.09178520896233
70	1548.39888015846	-9.42043619904686
75	1548.39888015846	-9.5367054226052
80	1548.39888015846	-9.36709908278495
85	1548.39888015846	-8.8106100626247
90	1548.39888015846	-7.72821101025912
95	1548.39888015846	-5.94082832538708
100	1548.39888015846	-3.2134052922314
NaN	NaN	NaN
0	1549.19902638415	-0.69310822301483
5	1549.19902638415	-0.978997484490311
10	1549.19902638415	-1.42870342804919
15	1549.19902638415	-2.00474505619478
20	1549.19902638415	-2.67422524318772
25	1549.19902638415	-3.40867732080861
30	1549.19902638415	-4.18357655478926
35	1549.19902638415	-4.97802811420929
40	1549.19902638415	-5.77293764248309
45	1549.19902638415	-6.55019247655893
50	1549.19902638415	-7.29064194808679
55	1549.19902638415	-7.97291985578625
60	1549.19902638415	-8.57132334239757
65	1549.19902638415	-9.05384512620798
70	1549.19902638415	-9.37927765844037
75	1549.19902638415	-9.49323749429258
80	1549.19902638415	-9.32364315099888
85	1549.19902638415	-8.77235047729051
90	1549.19902638415	-7.70593266893617
95	1549.19902638415	-5.95464027089638
100	1549.19902638415	-3.29895534281245
NaN	NaN	NaN
0	1550	-0.678206507410936
5	1550	-0.97503144655747
10	1550	-1.43036720239319
15	1550	-2.00875290594682
20	1550	-2.67865555066973
25	1550	-3.4124465447805
30	1550	-4.18610682143801
35	1550	-4.979019729775
40	1550	-5.77225318154214
45	1550	-6.54778233905837
50	1550	-7.28652745158021
55	1550	-7.96720298670621
60	1550	-8.56424764371519
65	1550	-9.04592075707435
70	1550	-9.37152027731068
75	1550	-9.48763304761611
80	1550	-9.32396062204338
85	1550	-8.78573470366947
90	1550	-7.74580876326623
95	1550	-6.04448044848405
100	1550	-3.4783772251659
NaN	NaN	NaN
0	1550.80180229002	-0.66402165931918
5	1550.80180229002	-0.964791580893772
10	1550.80180229002	-1.42092966691796
15	1550.80180229002	-1.99832786770934
20	1550.80180229002	-2.66633293125432
25	1550.80180229002	-3.39781835715273
30	1550.80180229002	-4.16903774198928
35	1550.80180229002	-4.9594940671175
40	1550.80180229002	-5.75030125783533
45	1550.80180229002	-6.52343734368988
50	1550.80180229002	-7.25982105249316
55	1550.80180229002	-7.93818413251791
60	1550.80180229002	-8.53304075660412
65	1550.80180229002	-9.01284429178724
70	1550.80180229002	-9.33730932237562
75	1550.80180229002	-9.45387501288961
80	1550.80180229002	-9.29386346377377
85	1550.80180229002	-8.76562278439265
90	1550.80180229002	-7.74781468166759
95	1550.80180229002	-6.09001124692463
100	1550.80180229002	-3.603107623596
NaN	NaN	NaN
0	1551.60443454087	-0.627353632246936
5	1551.60443454087	-0.933064499543104
10	1551.60443454087	-1.39078335287534
15	1551.60443454087	-1.96779058369433
20	1551.60443454087	-2.63435415546759
25	1551.60443454087	-3.36388781573874
30	1551.60443454087	-4.13295017953795
35	1551.60443454087	-4.92118899771281
40	1551.60443454087	-5.70978443165101
45	1551.60443454087	-6.48073334521914
50	1551.60443454087	-7.2149666720658
55	1551.60443454087	-7.89124481595649
60	1551.60443454087	-8.48416712857997
65	1551.60443454087	-8.96238729878567
70	1551.60443454087	-9.28603689727258
75	1551.60443454087	-9.40339481966195
80	1551.60443454087	-9.24736678417601
85	1551.60443454087	-8.72933106688613
90	1551.60443454087	-7.73357472397867
95	1551.60443454087	-6.11868092213692
100	1551.60443454087	-3.70938251308917
NaN	NaN	NaN
0	1552.40789804188	-0.636435942344047
5	1552.40789804188	-0.94639996205535
10	1552.40789804188	-1.405247128642
15	1552.40789804188	-1.98155714168952
20	1552.40789804188	-2.64646509977299
25	1552.40789804188	-3.37389060825248
30	1552.40789804188	-4.14067382187274
35	1552.40789804188	-4.92658990818258
40	1552.40789804188	-5.71287041582063
45	1552.40789804188	-6.48151695527766
50	1552.40789804188	-7.21345655899008
55	1552.40789804188	-7.88745803374124
60	1552.40789804188	-8.47817741028449
65	1552.40789804188	-8.95442575225284
70	1552.40789804188	-9.27668376649018
75	1552.40789804188	-9.39395446962841
80	1552.40789804188	-9.24052915752264
85	1552.40789804188	-8.73044423136615
90	1552.40789804188	-7.75287816775946
95	1552.40789804188	-6.17412551978947
100	1552.40789804188	-3.83000499974296
NaN	NaN	NaN
0	1553.21219408506	-0.650671081486244
5	1553.21219408506	-0.958040877217473
10	1553.21219408506	-1.41334724324953
15	1553.21219408506	-1.9857792080901
20	1553.21219408506	-2.64684714352028
25	1553.21219408506	-3.37064359793315
30	1553.21219408506	-4.1340610095515
35	1553.21219408506	-4.9168487571533
40	1553.21219408506	-5.70017777855297
45	1553.21219408506	-6.46597269901397
50	1553.21219408506	-7.1950855975502
55	1553.21219408506	-7.86622807629263
60	1553.21219408506	-8.45403863911707
65	1553.21219408506	-8.92739358685596
70	1553.21219408506	-9.24699460762347
75	1553.21219408506	-9.3623753976041
80	1553.21219408506	-9.20891583128877
85	1553.21219408506	-8.70282041965849
90	1553.21219408506	-7.73734840239891
95	1553.21219408506	-6.18536420520124
100	1553.21219408506	-3.89218215771918
NaN	NaN	NaN
0	1554.01732396508	-0.684192306465036
5	1554.01732396508	-0.997110246740341
10	1554.01732396508	-1.45447452396768
15	1554.01732396508	-2.02683471628941
20	1554.01732396508	-2.68662516557943
25	1554.01732396508	-3.40848418983635
30	1554.01732396508	-4.16960805324377
35	1554.01732396508	-4.94987636431264
40	1554.01732396508	-5.73049668672087
45	1554.01732396508	-6.49336449913435
50	1554.01732396508	-7.21927273962079
55	1554.01732396508	-7.88685896414337
60	1554.01732396508	-8.47069977845667
65	1554.01732396508	-8.93965799593033
70	1554.01732396508	-9.25453868263816
75	1554.01732396508	-9.36523042911155
80	1554.01732396508	-9.20795128518391
85	1554.01732396508	-8.70069049800782
90	1554.01732396508	-7.74018308536221
95	1554.01732396508	-6.20499815656344
100	1554.01732396508	-3.94844983419037
NaN	NaN	NaN
0	1554.82328897931	-0.694560976529534
5	1554.82328897931	-1.00352659778731
10	1554.82328897931	-1.45671429842007
15	1554.82328897931	-2.0249275134452
20	1554.82328897931	-2.6807823395821
25	1554.82328897931	-3.39899419441991
30	1554.82328897931	-4.1567601548376
35	1554.82328897931	-4.93390717939607
40	1554.82328897931	-5.71156300501755
45	1554.82328897931	-6.4715302355482
50	1554.82328897931	-7.19450763724781
55	1554.82328897931	-7.85904999919833
60	1554.82328897931	-8.43967836379331
65	1554.82328897931	-8.90526226691555
70	1554.82328897931	-9.21673570016826
75	1554.82328897931	-9.32436725274711
80	1554.82328897931	-9.16522220118618
85	1554.82328897931	-8.65905741250356
90	1554.82328897931	-7.70605549671314
95	1554.82328897931	-6.19059395037507
100	1554.82328897931	-3.9750074109681
NaN	NaN	NaN
0	1555.63009042781	-0.708216935311157
5	1555.63009042781	-1.01641721650851
10	1555.63009042781	-1.46756210975407
15	1555.63009042781	-2.03307990597564
20	1555.63009042781	-2.68600048137634
25	1555.63009042781	-3.40126038892809
30	1555.63009042781	-4.15615341799042
35	1555.63009042781	-4.93051481015995
40	1555.63009042781	-5.70543426621378
45	1555.63009042781	-6.46264781071765
50	1555.63009042781	-7.18277819167882
55	1555.63009042781	-7.84430816251758
60	1555.63009042781	-8.42171062150666
65	1555.63009042781	-8.88386714631068
70	1555.63009042781	-9.19184889306886
75	1555.63009042781	-9.29632492909675
80	1555.63009042781	-9.1352630105921
85	1555.63009042781	-8.6303426631637
90	1555.63009042781	-7.68563270542699
95	1555.63009042781	-6.19246873837406
100	1555.63009042781	-4.02552463182646
NaN	NaN	NaN
0	1556.43772961333	-0.725160182809905
5	1556.43772961333	-1.03313164285136
10	1556.43772961333	-1.48270988223065
15	1556.43772961333	-2.04587359185323
20	1556.43772961333	-2.69605639140017
25	1556.43772961333	-3.40842596682613
30	1556.43772961333	-4.16038029803521
35	1556.43772961333	-4.93176233738044
40	1556.43772961333	-5.70361255847392
45	1556.43772961333	-6.45757795957496
50	1556.43772961333	-7.17417020159277
55	1556.43772961333	-7.83175055954403
60	1556.43772961333	-8.40467708650592
65	1556.43772961333	-8.86175580798274
70	1556.43772961333	-9.1640833979602
75	1556.43772961333	-9.26258880803198
80	1556.43772961333	-9.09598155354787
85	1556.43772961333	-8.58769700565561
90	1556.43772961333	-7.64560197418778
95	1556.43772961333	-6.16824886399241
100	1556.43772961333	-4.04390565047175
NaN	NaN	NaN
0	1557.24620784136	-0.745390719025777
5	1557.24620784136	-1.05577038211513
10	1557.24620784136	-1.50585449354845
15	1557.24620784136	-2.06824314862496
20	1557.24620784136	-2.71687848899325
25	1557.24620784136	-3.42726221721998
30	1557.24620784136	-4.17698220804989
35	1557.24620784136	-4.94595532762012
40	1557.24620784136	-5.71522471211286
45	1557.24620784136	-6.46638808214292
50	1557.24620784136	-7.17987905746645
55	1557.24620784136	-7.83396402082135
60	1557.24620784136	-8.40290875701263
65	1557.24620784136	-8.85545976894484
70	1557.24620784136	-9.15274570693666
75	1557.24620784136	-9.24594327477623
80	1557.24620784136	-9.07445904052782
85	1557.24620784136	-8.56338720965389
90	1557.24620784136	-7.6242376140421
95	1557.24620784136	-6.16267253320577
100	1557.24620784136	-4.08100641560335
NaN	NaN	NaN
0	1558.05552642005	-0.768908543958774
5	1558.05552642005	-1.08201908278318
10	1558.05552642005	-1.53277653189632
15	1558.05552642005	-2.09444479049508
20	1558.05552642005	-2.74149798921276
25	1558.05552642005	-3.44978058258901
30	1558.05552642005	-4.19706895328468
35	1558.05552642005	-4.96334300708957
40	1558.05552642005	-5.72962906640374
45	1558.05552642005	-6.4774468008963
50	1558.05552642005	-7.18711220504912
55	1558.05552642005	-7.83674430224532
60	1558.05552642005	-8.40044799201659
65	1558.05552642005	-8.84682158877938
70	1558.05552642005	-9.13691347655738
75	1558.05552642005	-9.22200646050684
80	1558.05552642005	-9.04203938467979
85	1558.05552642005	-8.5235835501273
90	1558.05552642005	-7.5816516811231
95	1558.05552642005	-6.12910791836806
100	1558.05552642005	-4.08302415628974
NaN	NaN	NaN
0	1558.86568666032	-0.795713657608895
5	1558.86568666032	-1.11112745943516
10	1558.86568666032	-1.56231816184808
15	1558.86568666032	-2.12316523579265
20	1558.86568666032	-2.7686345975791
25	1558.86568666032	-3.47488916272578
30	1558.86568666032	-4.21988261618455
35	1558.86568666032	-4.98365668491345
40	1558.86568666032	-5.74722659789772
45	1558.86568666032	-6.4920456200704
50	1558.86568666032	-7.19832883451391
55	1558.86568666032	-7.84406923003252
60	1558.86568666032	-8.40323617831361
65	1558.86568666032	-8.84430728495876
70	1558.86568666032	-9.12827635198562
75	1558.86568666032	-9.20654862059751
80	1558.86568666032	-9.0195867574773
85	1558.86568666032	-8.49538631926983
90	1558.86568666032	-7.55234889038714
95	1558.86568666032	-6.11042422984542
100	1558.86568666032	-4.10170362382397
NaN	NaN	NaN
0	1559.6766898758	-0.825806059976141
5	1559.6766898758	-1.14324457117038
10	1559.6766898758	-1.59469648651812
15	1559.6766898758	-2.15457023094233
20	1559.6766898758	-2.79827938723745
25	1559.6766898758	-3.50227931908103
30	1559.6766898758	-4.24467784299977
35	1559.6766898758	-5.00555305334886
40	1559.6766898758	-5.76587652939776
45	1559.6766898758	-6.50699326506603
50	1559.6766898758	-7.20896198354196
55	1559.6766898758	-7.8495768813776
60	1559.6766898758	-8.40257519354498
65	1559.6766898758	-8.83618481539064
70	1559.6766898758	-9.11117243814109
75	1559.6766898758	-9.1788268680291
80	1559.6766898758	-8.97980975907612
85	1559.6766898758	-8.44306362332112
90	1559.6766898758	-7.48965165826843
95	1559.6766898758	-6.04551779781568
100	1559.6766898758	-4.05569306772408
NaN	NaN	NaN
0	1560.48853738284	-0.859185751060512
5	1560.48853738284	-1.17639539333129
10	1560.48853738284	-1.62656246994382
15	1560.48853738284	-2.18440680939215
20	1560.48853738284	-2.82564086173762
25	1560.48853738284	-3.52691395647872
30	1560.48853738284	-4.26642060873054
35	1560.48853738284	-5.02423191336756
40	1560.48853738284	-5.78124658144501
45	1560.48853738284	-6.51868340265026
50	1560.48853738284	-7.21643268434333
55	1560.48853738284	-7.852081524409
60	1560.48853738284	-8.39912574021849
65	1560.48853738284	-8.82552769378695
70	1560.48853738284	-9.09179418420114
75	1560.48853738284	-9.14902695334963
80	1560.48853738284	-8.93794269360094
85	1560.48853738284	-8.3881336694685
90	1560.48853738284	-7.42272607443921
95	1560.48853738284	-5.97255511129591
100	1560.48853738284	-3.99353732245195
NaN	NaN	NaN
0	1561.30123050056	-0.895852730862007
5	1561.30123050056	-1.21265694222045
10	1561.30123050056	-1.66128640189968
15	1561.30123050056	-2.21683256020362
20	1561.30123050056	-2.85531969413045
25	1561.30123050056	-3.55358147375535
30	1561.30123050056	-4.28988148313547
35	1561.30123050056	-5.04426082023025
40	1561.30123050056	-5.79751774125743
45	1561.30123050056	-6.53071185844907
50	1561.30123050056	-7.22352463481811
55	1561.30123050056	-7.85328661692767
60	1561.30123050056	-8.39319114176262
65	1561.30123050056	-8.81086041427397
70	1561.30123050056	-9.06645251924085
75	1561.30123050056	-9.11077829514021
80	1561.30123050056	-8.88450176892449
85	1561.30123050056	-8.31776359244528
90	1561.30123050056	-7.33569786455561
95	1561.30123050056	-5.87409314194075
100	1561.30123050056	-3.899958454693
NaN	NaN	NaN
0	1562.1147705508	-0.935806999380627
5	1562.1147705508	-1.25505407595675
10	1562.1147705508	-1.70399576536972
15	1562.1147705508	-2.25845437079528
20	1562.1147705508	-2.89502104272136
25	1562.1147705508	-3.59087876603159
30	1562.1147705508	-4.32447154380324
35	1562.1147705508	-5.07588480789288
40	1562.1147705508	-5.82587554002944
45	1562.1147705508	-6.55539466744044
50	1562.1147705508	-7.24396781794789
55	1562.1147705508	-7.86872808988279
60	1562.1147705508	-8.40263961636579
65	1562.1147705508	-8.81307733577192
70	1562.1147705508	-9.05997109879909
75	1562.1147705508	-9.09399949449653
80	1562.1147705508	-8.85597111084094
85	1562.1147705508	-8.27681128371855
90	1562.1147705508	-7.28386216039772
95	1562.1147705508	-5.81777446743408
100	1562.1147705508	-3.85549659076572
NaN	NaN	NaN
0	1562.92915885819	-0.979048556616371
5	1562.92915885819	-1.2974425082119
10	1562.92915885819	-1.74416968279955
15	1562.92915885819	-2.29565709091728
20	1562.92915885819	-2.92891939331923
25	1562.92915885819	-3.62135962796124
30	1562.92915885819	-4.35149832825067
35	1562.92915885819	-5.09938724675368
40	1562.92915885819	-5.84568243734777
45	1562.92915885819	-6.57118181249131
50	1562.92915885819	-7.25521908156127
55	1562.92915885819	-7.87470007420958
60	1562.92915885819	-8.40233111165182
65	1562.92915885819	-8.80520967541036
70	1562.92915885819	-9.0429999791522
75	1562.92915885819	-9.06619372783111
80	1562.92915885819	-8.81565547548339
85	1562.92915885819	-8.22292508124781
90	1562.92915885819	-7.21719716915723
95	1562.92915885819	-5.74325651651147
100	1562.92915885819	-3.78639433701339
NaN	NaN	NaN
0	1563.74439675009	-1.02557740256924
5	1563.74439675009	-1.33809539783413
10	1563.74439675009	-1.7788628788616
15	1563.74439675009	-2.3246348145136
20	1563.74439675009	-2.952599169194
25	1563.74439675009	-3.64017658748595
30	1563.74439675009	-4.36580888025915
35	1563.74439675009	-5.10940312106313
40	1563.74439675009	-5.85143339283902
45	1563.74439675009	-6.57248975963965
50	1563.74439675009	-7.25167597905214
55	1563.74439675009	-7.86564970175089
60	1563.74439675009	-8.38685309254996
65	1563.74439675009	-8.78212017749799
70	1563.74439675009	-9.01089084972274
75	1563.74439675009	-9.02355781920287
80	1563.74439675009	-8.76120071805829
85	1563.74439675009	-8.15625434461093
90	1563.74439675009	-7.14021582526649
95	1563.74439675009	-5.66260064611882
100	1563.74439675009	-3.71758181781099
NaN	NaN	NaN
0	1564.56048555665	-1.07539353723923
5	1564.56048555665	-1.38129152030559
10	1564.56048555665	-1.8156253589259
15	1564.56048555665	-2.35540060347758
20	1564.56048555665	-2.97793499186163
25	1564.56048555665	-3.66064443329496
30	1564.56048555665	-4.38188267319453
35	1564.56048555665	-5.12141433023386
40	1564.56048555665	-5.85954373774502
45	1564.56048555665	-6.57667588179557
50	1564.56048555665	-7.25171887609863
55	1564.56048555665	-7.86112987331428
60	1564.56048555665	-8.37715063074004
65	1564.56048555665	-8.7664349088264
70	1564.56048555665	-8.98830321315361
75	1564.56048555665	-8.99317980600253
80	1564.56048555665	-8.7225046645642
85	1564.56048555665	-8.10975211516389
90	1564.56048555665	-7.08878430016383
95	1564.56048555665	-5.61364087583184
100	1564.56048555665	-3.68650707295348
NaN	NaN	NaN
0	1565.37742661081	-Inf
5	1565.37742661081	-Inf
10	1565.37742661081	-Inf
15	1565.37742661081	-Inf
20	1565.37742661081	-Inf
25	1565.37742661081	-Inf
30	1565.37742661081	-Inf
35	1565.37742661081	-Inf
40	1565.37742661081	-Inf
45	1565.37742661081	-Inf
50	1565.37742661081	-Inf
55	1565.37742661081	-Inf
60	1565.37742661081	-Inf
65	1565.37742661081	-Inf
70	1565.37742661081	-Inf
75	1565.37742661081	-Inf
80	1565.37742661081	-Inf
85	1565.37742661081	-Inf
90	1565.37742661081	-Inf
95	1565.37742661081	-Inf
100	1565.37742661081	-Inf
NaN	NaN	NaN
0	1566.19522124826	-Inf
5	1566.19522124826	-Inf
10	1566.19522124826	-Inf
15	1566.19522124826	-Inf
20	1566.19522124826	-Inf
25	1566.19522124826	-Inf
30	1566.19522124826	-Inf
35	1566.19522124826	-Inf
40	1566.19522124826	-Inf
45	1566.19522124826	-Inf
50	1566.19522124826	-Inf
55	1566.19522124826	-Inf
60	1566.19522124826	-Inf
65	1566.19522124826	-Inf
70	1566.19522124826	-Inf
75	1566.19522124826	-Inf
80	1566.19522124826	-Inf
85	1566.19522124826	-Inf
90	1566.19522124826	-Inf
95	1566.19522124826	-Inf
100	1566.19522124826	-Inf
NaN	NaN	NaN
0	1567.01387080751	-Inf
5	1567.01387080751	-Inf
10	1567.01387080751	-Inf
15	1567.01387080751	-Inf
20	1567.01387080751	-Inf
25	1567.01387080751	-Inf
30	1567.01387080751	-Inf
35	1567.01387080751	-Inf
40	1567.01387080751	-Inf
45	1567.01387080751	-Inf
50	1567.01387080751	-Inf
55	1567.01387080751	-Inf
60	1567.01387080751	-Inf
65	1567.01387080751	-Inf
70	1567.01387080751	-Inf
75	1567.01387080751	-Inf
80	1567.01387080751	-Inf
85	1567.01387080751	-Inf
90	1567.01387080751	-Inf
95	1567.01387080751	-Inf
100	1567.01387080751	-Inf
NaN	NaN	NaN
0	1567.83337662987	-Inf
5	1567.83337662987	-Inf
10	1567.83337662987	-Inf
15	1567.83337662987	-Inf
20	1567.83337662987	-Inf
25	1567.83337662987	-Inf
30	1567.83337662987	-Inf
35	1567.83337662987	-Inf
40	1567.83337662987	-Inf
45	1567.83337662987	-Inf
50	1567.83337662987	-Inf
55	1567.83337662987	-Inf
60	1567.83337662987	-Inf
65	1567.83337662987	-Inf
70	1567.83337662987	-Inf
75	1567.83337662987	-Inf
80	1567.83337662987	-Inf
85	1567.83337662987	-Inf
90	1567.83337662987	-Inf
95	1567.83337662987	-Inf
100	1567.83337662987	-Inf
NaN	NaN	NaN
0	1568.65374005944	-Inf
5	1568.65374005944	-Inf
10	1568.65374005944	-Inf
15	1568.65374005944	-Inf
20	1568.65374005944	-Inf
25	1568.65374005944	-Inf
30	1568.65374005944	-Inf
35	1568.65374005944	-Inf
40	1568.65374005944	-Inf
45	1568.65374005944	-Inf
50	1568.65374005944	-Inf
55	1568.65374005944	-Inf
60	1568.65374005944	-Inf
65	1568.65374005944	-Inf
70	1568.65374005944	-Inf
75	1568.65374005944	-Inf
80	1568.65374005944	-Inf
85	1568.65374005944	-Inf
90	1568.65374005944	-Inf
95	1568.65374005944	-Inf
100	1568.65374005944	-Inf
NaN	NaN	NaN
0	1569.47496244315	-Inf
5	1569.47496244315	-Inf
10	1569.47496244315	-Inf
15	1569.47496244315	-Inf
20	1569.47496244315	-Inf
25	1569.47496244315	-Inf
30	1569.47496244315	-Inf
35	1569.47496244315	-Inf
40	1569.47496244315	-Inf
45	1569.47496244315	-Inf
50	1569.47496244315	-Inf
55	1569.47496244315	-Inf
60	1569.47496244315	-Inf
65	1569.47496244315	-Inf
70	1569.47496244315	-Inf
75	1569.47496244315	-Inf
80	1569.47496244315	-Inf
85	1569.47496244315	-Inf
90	1569.47496244315	-Inf
95	1569.47496244315	-Inf
100	1569.47496244315	-Inf
NaN	NaN	NaN
0	1570.29704513074	-1.01984973180299
5	1570.29704513074	-1.36546290363106
10	1570.29704513074	-1.82458255801806
15	1570.29704513074	-2.37642696905576
20	1570.29704513074	-3.00155431570831
25	1570.29704513074	-3.68019844246552
30	1570.29704513074	-4.39263752617273
35	1570.29704513074	-5.11964124444267
40	1570.29704513074	-5.8418318522736
45	1570.29704513074	-6.53937303900089
50	1570.29704513074	-7.19054240010371
55	1570.29704513074	-7.77084723979274
60	1570.29704513074	-8.25137712863845
65	1570.29704513074	-8.59756094414568
70	1570.29704513074	-8.76771298662932
75	1570.29704513074	-8.7119990886928
80	1570.29704513074	-8.37343996608894
85	1570.29704513074	-7.69085967501272
90	1570.29704513074	-6.6105886465438
95	1570.29704513074	-5.10982042265761
100	1570.29704513074	-3.22693236439371
NaN	NaN	NaN
0	1571.1199894748	-1.03874062926205
5	1571.1199894748	-1.39576021797103
10	1571.1199894748	-1.86385729510038
15	1571.1199894748	-2.42202539765575
20	1571.1199894748	-3.05117089801396
25	1571.1199894748	-3.73202876960355
30	1571.1199894748	-4.44529745127039
35	1571.1199894748	-5.17203044835929
40	1571.1199894748	-5.89300386448037
45	1571.1199894748	-6.58841912557754
50	1571.1199894748	-7.23650106788405
55	1571.1199894748	-7.81262058922333
60	1571.1199894748	-8.2876605603634
65	1571.1199894748	-8.62677562976049
70	1571.1199894748	-8.78795756381271
75	1571.1199894748	-8.72102195207018
80	1571.1199894748	-8.36870025745351
85	1571.1199894748	-7.66969615723524
90	1571.1199894748	-6.57065065087953
95	1571.1199894748	-5.04981964615151
100	1571.1199894748	-3.14749450562805
NaN	NaN	NaN
0	1571.94379683073	-1.05957738493773
5	1571.94379683073	-1.42842029501332
10	1571.94379683073	-1.90560822328645
15	1571.94379683073	-2.47006938815207
20	1571.94379683073	-3.10315238184241
25	1571.94379683073	-3.78613925084048
30	1571.94379683073	-4.50017108540091
35	1571.94379683073	-5.22659329872064
40	1571.94379683073	-5.94633939521332
45	1571.94379683073	-6.63964914564648
50	1571.94379683073	-7.28469524073203
55	1571.94379683073	-7.85671239995612
60	1571.94379683073	-8.32637697678943
65	1571.94379683073	-8.65856815993784
70	1571.94379683073	-8.81095133855236
75	1571.94379683073	-8.73298277784601
80	1571.94379683073	-8.36708970515753
85	1571.94379683073	-7.6518396558106
90	1571.94379683073	-6.53420685498772
95	1571.94379683073	-4.99369285594292
100	1571.94379683073	-3.07328801314315
NaN	NaN	NaN
0	1572.76846855679	-1.08235999883004
5	1572.76846855679	-1.46013715294509
10	1572.76846855679	-1.9443178610651
15	1572.76846855679	-2.51355940283361
20	1572.76846855679	-3.14948608016765
25	1572.76846855679	-3.833801422153
30	1572.76846855679	-4.54799478526555
35	1572.76846855679	-5.27363608786967
40	1572.76846855679	-5.99176430164592
45	1572.76846855679	-6.68261815482891
50	1572.76846855679	-7.32428442037947
55	1572.76846855679	-7.89183220805036
60	1572.76846855679	-8.35570252261561
65	1572.76846855679	-8.68047039537036
70	1572.76846855679	-8.82344542612817
75	1572.76846855679	-8.73369504366953
80	1572.76846855679	-8.35331784695204
85	1572.76846855679	-7.62072936464617
90	1572.76846855679	-6.48323483237195
95	1572.76846855679	-4.92156692338568
100	1572.76846855679	-2.98115763417227
NaN	NaN	NaN
0	1573.5940060141	-1.10708847093897
5	1573.5940060141	-1.49043839816268
10	1573.5940060141	-1.97916988064663
15	1573.5940060141	-2.55147205562483
20	1573.5940060141	-3.18908058280442
25	1573.5940060141	-3.87399618983321
30	1573.5940060141	-4.5879692981256
35	1573.5940060141	-5.31274349411876
40	1573.5940060141	-6.02944041224332
45	1573.5940060141	-6.7183027471714
50	1573.5940060141	-7.3573613794149
55	1573.5940060141	-7.92157912510371
60	1573.5940060141	-8.3812547547947
65	1573.5940060141	-8.70079918971695
70	1573.5940060141	-8.83736881054935
75	1573.5940060141	-8.73994644542727
80	1573.5940060141	-8.35074461659129
85	1573.5940060141	-7.60872190937861
90	1573.5940060141	-6.4625944771001
95	1573.5940060141	-4.89589875600177
100	1573.5940060141	-2.9587256292251
NaN	NaN	NaN
0	1574.42041056662	-1.13376280126454
5	1574.42041056662	-1.52018413842092
10	1574.42041056662	-2.01138908770972
15	1574.42041056662	-2.58512628246371
20	1574.42041056662	-3.22320380225669
25	1574.42041056662	-3.90785285569955
30	1574.42041056662	-4.6210214279184
35	1574.42041056662	-5.34457671441094
40	1574.42041056662	-6.05968913961664
45	1574.42041056662	-6.74658845020472
50	1574.42041056662	-7.3832481687188
55	1574.42041056662	-7.94454041912903
60	1574.42041056662	-8.40065583004793
65	1574.42041056662	-8.71590018983742
70	1574.42041056662	-8.84736867873926
75	1574.42041056662	-8.74410641404845
80	1574.42041056662	-8.34866585029915
85	1574.42041056662	-7.60092782263841
90	1574.42041056662	-6.45166255420759
95	1574.42041056662	-4.88827046129915
100	1574.42041056662	-2.96735076242465
NaN	NaN	NaN
0	1575.24768358118	-1.16238298980673
5	1575.24768358118	-1.54273396397768
10	1575.24768358118	-2.02983359942647
15	1575.24768358118	-2.60028844812543
20	1575.24768358118	-3.23543178563647
25	1575.24768358118	-3.91732114559645
30	1575.24768358118	-4.6278022086632
35	1575.24768358118	-5.34865380646962
40	1575.24768358118	-6.06093203325406
45	1575.24768358118	-6.74473071039302
50	1575.24768358118	-7.37786002622822
55	1575.24768358118	-7.93500873686598
60	1575.24768358118	-8.38616803782357
65	1575.24768358118	-8.69544767626686
70	1575.24768358118	-8.81978899016937
75	1575.24768358118	-8.70821024907363
80	1575.24768358118	-8.30353927309994
85	1575.24768358118	-7.54657288852602
90	1575.24768358118	-6.39026838887134
95	1575.24768358118	-4.82626491364556
100	1575.24768358118	-2.9182917925811
NaN	NaN	NaN
0	1576.0758264275	-1.19294903656554
5	1576.0758264275	-1.56667997917898
10	1576.0758264275	-2.04921798097836
15	1576.0758264275	-2.61604597182781
20	1576.0758264275	-3.24804069438819
25	1576.0758264275	-3.92709457967631
30	1576.0758264275	-4.63495777509062
35	1576.0758264275	-5.35333033821093
40	1576.0758264275	-6.06317198010355
45	1576.0758264275	-6.74446916344624
50	1576.0758264275	-7.37491149225332
55	1576.0758264275	-7.92906427226389
60	1576.0758264275	-8.37680093096336
65	1576.0758264275	-8.68214501790804
70	1576.0758264275	-8.80202851620753
75	1576.0758264275	-8.68563805661427
80	1576.0758264275	-8.27632751754304
85	1576.0758264275	-7.51615573955087
90	1576.0758264275	-6.36073494733439
95	1576.0758264275	-4.80656207277741
100	1576.0758264275	-2.92541528319115
NaN	NaN	NaN
0	1576.90484047816	-1.22546094154098
5	1576.90484047816	-1.58873593282421
10	1576.90484047816	-2.06370931654964
15	1576.90484047816	-2.62464968507894
20	1576.90484047816	-3.25183688292116
25	1576.90484047816	-3.92685721505852
30	1576.90484047816	-4.63124966439766
35	1576.90484047816	-5.34654918274526
40	1576.90484047816	-6.05355622922023
45	1576.90484047816	-6.73210840726306
50	1576.90484047816	-7.35974799353775
55	1576.90484047816	-7.91090455341342
60	1576.90484047816	-8.35533358975029
65	1576.90484047816	-8.65698739785811
70	1576.90484047816	-8.77282192826323
75	1576.90484047816	-8.65225593258214
80	1576.90484047816	-8.23927842523973
85	1576.90484047816	-7.47740757005604
90	1576.90484047816	-6.32526252215758
95	1576.90484047816	-4.78480943012926
100	1576.90484047816	-2.93696018541317
NaN	NaN	NaN
0	1577.73472710865	-1.25991870473305
5	1577.73472710865	-1.60819527042037
10	1577.73472710865	-2.0724717386282
15	1577.73472710865	-2.62534926659715
20	1577.73472710865	-3.246202339548
25	1577.73472710865	-3.91610206505005
30	1577.73472710865	-4.61622915406237
35	1577.73472710865	-5.32785265212209
40	1577.73472710865	-6.03153717647132
45	1577.73472710865	-6.70691305999555
50	1577.73472710865	-7.33132264975394
55	1577.73472710865	-7.87900859073377
60	1577.73472710865	-8.31954927093313
65	1577.73472710865	-8.61674981345691
70	1577.73472710865	-8.72748322724473
75	1577.73472710865	-8.60123487029553
80	1577.73472710865	-8.1823694252092
85	1577.73472710865	-7.41541646275401
90	1577.73472710865	-6.26121515718033
95	1577.73472710865	-4.72585105570678
100	1577.73472710865	-2.89688206824079
NaN	NaN	NaN
0	1578.56548769735	-1.29632232614175
5	1578.56548769735	-1.62970157952875
10	1578.56548769735	-2.08311558058589
15	1578.56548769735	-2.62765353754476
20	1578.56548769735	-3.24185084839513
25	1578.56548769735	-3.90627675601904
30	1578.56548769735	-4.60174558583184
35	1578.56548769735	-5.30923748176874
40	1578.56548769735	-6.00904995643904
45	1578.56548769735	-6.6805658057597
50	1578.56548769735	-7.30087723352937
55	1578.56548769735	-7.84397698548061
60	1578.56548769735	-8.27918737374952
65	1578.56548769735	-8.57006684385049
70	1578.56548769735	-8.6732829375082
75	1578.56548769735	-8.53823576740704
80	1578.56548769735	-8.10949559111635
85	1578.56548769735	-7.33242166913388
90	1578.56548769735	-6.16995143762577
95	1578.56548769735	-4.63239235110206
100	1578.56548769735	-2.81469273704874
NaN	NaN	NaN
0	1579.39712362554	-1.33467180576707
5	1579.39712362554	-1.65358231706471
10	1579.39712362554	-2.09630941758793
15	1579.39712362554	-2.63259253473612
20	1579.39712362554	-3.24021141944656
25	1579.39712362554	-3.89927294934566
30	1579.39712362554	-4.5902493784039
35	1579.39712362554	-5.29384853463033
40	1579.39712362554	-5.99011879848867
45	1579.39712362554	-6.65821576326716
50	1579.39712362554	-7.27500744905975
55	1579.39712362554	-7.81426807130615
60	1579.39712362554	-8.24510137348993
65	1579.39712362554	-8.53086055534674
70	1579.39712362554	-8.6280479403243
75	1579.39712362554	-8.48600600350801
80	1579.39712362554	-8.04949818895466
85	1579.39712362554	-7.26461182837999
90	1579.39712362554	-6.09609234591994
95	1579.39712362554	-4.55786107929979
100	1579.39712362554	-2.75117759203352
NaN	NaN	NaN
0	1580.22963627741	-1.37496714360902
5	1580.22963627741	-1.67859477905946
10	1580.22963627741	-2.10988185648802
15	1580.22963627741	-2.63732395314524
20	1580.22963627741	-3.23796717463514
25	1580.22963627741	-3.89144445406149
30	1580.22963627741	-4.57787234968916
35	1580.22963627741	-5.27767769648005
40	1580.22963627741	-5.97066140725936
45	1580.22963627741	-6.63576409366294
50	1580.22963627741	-7.2496535424141
55	1580.22963627741	-7.78592162965776
60	1580.22963627741	-8.21350302749267
65	1580.22963627741	-8.49560953704917
70	1580.22963627741	-8.58865544046768
75	1580.22963627741	-8.44201570279163
80	1580.22963627741	-8.00073594253325
85	1580.22963627741	-7.21170754693739
90	1580.22963627741	-6.04150431169237
95	1580.22963627741	-4.50758496688945
100	1580.22963627741	-2.71739717595043
NaN	NaN	NaN
0	1581.06302704008	-1.41720833966759
5	1581.06302704008	-1.70447748866036
10	1581.06302704008	-2.12343646748323
15	1581.06302704008	-2.6413058996673
20	1581.06302704008	-3.23434940079709
25	1581.06302704008	-3.88167149399836
30	1581.06302704008	-4.56298032879608
35	1581.06302704008	-5.25836926165593
40	1581.06302704008	-5.94733601382534
45	1581.06302704008	-6.60854341265774
50	1581.06302704008	-7.21838302207581
55	1581.06302704008	-7.75016898116817
60	1581.06302704008	-8.17254309923871
65	1581.06302704008	-8.44841040705124
70	1581.06302704008	-8.53387489994183
75	1581.06302704008	-8.37802944629636
80	1581.06302704008	-7.92576879139166
85	1581.06302704008	-7.12413867969456
90	1581.06302704008	-5.94057408840563
95	1581.06302704008	-4.39465393692342
100	1581.06302704008	-2.59784386960751
NaN	NaN	NaN
0	1581.89729730359	-1.47142531392873
5	1581.89729730359	-1.74139048852874
10	1581.89729730359	-2.14711328792914
15	1581.89729730359	-2.65465917529507
20	1581.89729730359	-3.23952729488506
25	1581.89729730359	-3.88027065618806
30	1581.89729730359	-4.55616012509729
35	1581.89729730359	-5.24692871100036
40	1581.89729730359	-5.93175077472458
45	1581.89729730359	-6.58899731543841
50	1581.89729730359	-7.19477542094952
55	1581.89729730359	-7.72211872527116
60	1581.89729730359	-8.13937910126503
65	1581.89729730359	-8.40916496236927
70	1581.89729730359	-8.48729011751183
75	1581.89729730359	-8.32260247390187
80	1581.89729730359	-7.85991020357684
85	1581.89729730359	-7.04653286718681
90	1581.89729730359	-5.85099216729107
95	1581.89729730359	-4.29540931726017
100	1581.89729730359	-2.49613389072682
NaN	NaN	NaN
0	1582.73244846092	-1.5323924643697
5	1582.73244846092	-1.7772189036664
10	1582.73244846092	-2.16439346612092
15	1582.73244846092	-2.65802798374647
20	1582.73244846092	-3.23230111285869
25	1582.73244846092	-3.8648409882681
30	1582.73244846092	-4.53423103448968
35	1582.73244846092	-5.21968384325256
40	1582.73244846092	-5.89994276103329
45	1582.73244846092	-6.55301988132537
50	1582.73244846092	-7.15469319409049
55	1582.73244846092	-7.67768987155764
60	1582.73244846092	-8.09005553121913
65	1582.73244846092	-8.3540926281686
70	1582.73244846092	-8.4253148311888
75	1582.73244846092	-8.25230634836618
80	1582.73244846092	-7.7797451028934
85	1582.73244846092	-6.95512535023529
90	1582.73244846092	-5.74784805559848
95	1582.73244846092	-4.18218982325667
100	1582.73244846092	-2.37871674421385
NaN	NaN	NaN
0	1583.56848190799	-1.58145577174048
5	1583.56848190799	-1.80373054131354
10	1583.56848190799	-2.17395046376036
15	1583.56848190799	-2.65468427231297
20	1583.56848190799	-3.21903643400086
25	1583.56848190799	-3.84385419088162
30	1583.56848190799	-4.50712423595803
35	1583.56848190799	-5.18759388531832
40	1583.56848190799	-5.86361569467672
45	1583.56848190799	-6.51287152106416
50	1583.56848190799	-7.11083534124774
55	1583.56848190799	-7.62994862470767
60	1583.56848190799	-8.03796864425736
65	1583.56848190799	-8.29690201066478
70	1583.56848190799	-8.36195732212002
75	1583.56848190799	-8.18141578448133
80	1583.56848190799	-7.69971903468923
85	1583.56848190799	-6.86429275822142
90	1583.56848190799	-5.6449203524492
95	1583.56848190799	-4.06714165412907
100	1583.56848190799	-2.25432904401779
NaN	NaN	NaN
0	1584.40539904368	-1.68062996656855
5	1584.40539904368	-1.87863025558011
10	1584.40539904368	-2.23062545566736
15	1584.40539904368	-2.69754480621793
20	1584.40539904368	-3.25133092223231
25	1584.40539904368	-3.86797912734303
30	1584.40539904368	-4.52482765677196
35	1584.40539904368	-5.20012234229204
40	1584.40539904368	-5.87180088984331
45	1584.40539904368	-6.51720049413392
50	1584.40539904368	-7.11148425983295
55	1584.40539904368	-7.62680848709291
60	1584.40539904368	-8.03065009738373
65	1584.40539904368	-8.28473786548173
70	1584.40539904368	-8.34400680096785
75	1584.40539904368	-8.15648962697934
80	1584.40539904368	-7.66648058201071
85	1584.40539904368	-6.82149131434662
90	1584.40539904368	-5.59195060357729
95	1584.40539904368	-4.00508482799054
100	1584.40539904368	-2.18771995812066
NaN	NaN	NaN
0	1585.2432012698	-1.70635236026727
5	1585.2432012698	-1.88474527788263
10	1585.2432012698	-2.22149897240945
15	1585.2432012698	-2.67653863192142
20	1585.2432012698	-3.22105548654775
25	1585.2432012698	-3.83044901650782
30	1585.2432012698	-4.48157343575343
35	1585.2432012698	-5.1522764108825
40	1585.2432012698	-5.82015484948906
45	1585.2432012698	-6.46225417154313
50	1585.2432012698	-7.05347164724587
55	1585.2432012698	-7.5657159975834
60	1585.2432012698	-7.96621743161644
65	1585.2432012698	-8.21645084455776
70	1585.2432012698	-8.27108324918638
75	1585.2432012698	-8.07786146063803
80	1585.2432012698	-7.58080814801607
85	1585.2432012698	-6.72721443450854
90	1585.2432012698	-5.48749324736156
95	1585.2432012698	-3.88929849558338
100	1585.2432012698	-2.06065487727561
NaN	NaN	NaN
0	1586.08188999117	-1.74919998475972
5	1586.08188999117	-1.90933129357294
10	1586.08188999117	-2.23186840094615
15	1586.08188999117	-2.67582356046187
20	1586.08188999117	-3.21171777109437
25	1586.08188999117	-3.81442265501512
30	1586.08188999117	-4.46036512051259
35	1586.08188999117	-5.12704339191451
40	1586.08188999117	-5.79176067248745
45	1586.08188999117	-6.43131900938032
50	1586.08188999117	-7.02040511003135
55	1586.08188999117	-7.5307453530585
60	1586.08188999117	-7.92940335079869
65	1586.08188999117	-8.17769980302101
70	1586.08188999117	-8.23015652320742
75	1586.08188999117	-8.03438901328255
80	1586.08188999117	-7.5343281667685
85	1586.08188999117	-6.67726185868506
90	1586.08188999117	-5.4338201393665
95	1586.08188999117	-3.83230409123895
100	1586.08188999117	-2.0021511588494
NaN	NaN	NaN
0	1586.92146661556	-1.81502916932991
5	1586.92146661556	-1.96705443356805
10	1586.92146661556	-2.28221979464623
15	1586.92146661556	-2.71972980271018
20	1586.92146661556	-3.25019500894702
25	1586.92146661556	-3.84846661482829
30	1586.92146661556	-4.49088533836906
35	1586.92146661556	-5.15482509229948
40	1586.92146661556	-5.81745692167312
45	1586.92146661556	-6.45545545951154
50	1586.92146661556	-7.04339257918703
55	1586.92146661556	-7.55289327354514
60	1586.92146661556	-7.95093248650179
65	1586.92146661556	-8.19875219527998
70	1586.92146661556	-8.25080355531476
75	1586.92146661556	-8.05463800558992
80	1586.92146661556	-7.55413366309512
85	1586.92146661556	-6.69655168246496
90	1586.92146661556	-5.4525712057432
95	1586.92146661556	-3.85071867580428
100	1586.92146661556	-2.02102701122786
NaN	NaN	NaN
0	1587.76193255371	-1.84995319093928
5	1587.76193255371	-1.99471844996683
10	1587.76193255371	-2.30318025168926
15	1587.76193255371	-2.7347768461235
20	1587.76193255371	-3.26025840589111
25	1587.76193255371	-3.85450184483641
30	1587.76193255371	-4.49380094507486
35	1587.76193255371	-5.15543953299896
40	1587.76193255371	-5.81648936408589
45	1587.76193255371	-6.45353117999949
50	1587.76193255371	-7.04105907573231
55	1587.76193255371	-7.55063789206376
60	1587.76193255371	-7.94919983088678
65	1587.76193255371	-8.1979561100796
70	1587.76193255371	-8.25132989600399
75	1587.76193255371	-8.05682986747476
80	1587.76193255371	-7.55824376427391
85	1587.76193255371	-6.70263849911207
90	1587.76193255371	-5.46030192866829
95	1587.76193255371	-3.85907926182257
100	1587.76193255371	-2.02797318010824
NaN	NaN	NaN
0	1588.60328921938	-1.90864319061115
5	1588.60328921938	-2.05221626159376
10	1588.60328921938	-2.35797961424771
15	1588.60328921938	-2.78635443240248
20	1588.60328921938	-3.30872098049428
25	1588.60328921938	-3.90029760497409
30	1588.60328921938	-4.53754131448169
35	1588.60328921938	-5.19778638406708
40	1588.60328921938	-5.85811166199659
45	1588.60328921938	-6.49508848185833
50	1588.60328921938	-7.08321255984184
55	1588.60328921938	-7.59406807836293
60	1588.60328921938	-7.9946335504064
65	1588.60328921938	-8.24619252580175
70	1588.60328921938	-8.30326235045352
75	1588.60328921938	-8.11345666910763
80	1588.60328921938	-7.62063701085791
85	1588.60328921938	-6.7718575664444
90	1588.60328921938	-5.53716369823787
95	1588.60328921938	-3.94374003920378
100	1588.60328921938	-2.11923880119946
NaN	NaN	NaN
0	1589.44553802931	-1.89698266951009
5	1589.44553802931	-2.03906733984936
10	1589.44553802931	-2.34192505707768
15	1589.44553802931	-2.76696867335177
20	1589.44553802931	-3.28621017448485
25	1589.44553802931	-3.87520933632411
30	1589.44553802931	-4.51059027460552
35	1589.44553802931	-5.16974731439145
40	1589.44553802931	-5.82978373081188
45	1589.44553802931	-6.46728758184811
50	1589.44553802931	-7.05679267866604
55	1589.44553802931	-7.5699510222913
60	1589.44553802931	-7.97384968705451
65	1589.44553802931	-8.2299226930746
70	1589.44553802931	-8.29287496071091
75	1589.44553802931	-8.11053442963519
80	1589.44553802931	-7.62694543766551
85	1589.44553802931	-6.78924415766441
90	1589.44553802931	-5.56725625319782
95	1589.44553802931	-3.98738374907766
100	1589.44553802931	-2.17563246591857
NaN	NaN	NaN
0	1590.28868040324	-1.90201734913411
5	1590.28868040324	-2.04473144308683
10	1590.28868040324	-2.34615047987627
15	1590.28868040324	-2.76892307884753
20	1590.28868040324	-3.28586194845752
25	1590.28868040324	-3.87298540315356
30	1590.28868040324	-4.50717234238183
35	1590.28868040324	-5.1659469431376
40	1590.28868040324	-5.82650247228215
45	1590.28868040324	-6.46551113750692
50	1590.28868040324	-7.05762301162694
55	1590.28868040324	-7.57465291346078
60	1590.28868040324	-7.98391718873935
65	1590.28868040324	-8.24715737213341
70	1590.28868040324	-8.319470373036
75	1590.28868040324	-8.14917365298106
80	1590.28868040324	-7.68084463823326
85	1590.28868040324	-6.86216382078174
90	1590.28868040324	-5.66326967821734
95	1590.28868040324	-4.11022439571706
100	1590.28868040324	-2.32718284094419
NaN	NaN	NaN
0	1591.13271776394	-1.91367475440663
5	1591.13271776394	-2.06151382251664
10	1591.13271776394	-2.36441356033237
15	1591.13271776394	-2.78685431759674
20	1591.13271776394	-3.30283759598561
25	1591.13271776394	-3.88908499261694
30	1591.13271776394	-4.5228927081922
35	1591.13271776394	-5.18202317642001
40	1591.13271776394	-5.84384424908454
45	1591.13271776394	-6.48518264749753
50	1591.13271776394	-7.08087473163879
55	1591.13271776394	-7.6029722977195
60	1591.13271776394	-8.01910734804266
65	1591.13271776394	-8.29143174803452
70	1591.13271776394	-8.37555809118797
75	1591.13271776394	-8.22044278650477
80	1591.13271776394	-7.77136138100393
85	1591.13271776394	-6.97671163739502
90	1591.13271776394	-5.80706723051728
95	1591.13271776394	-4.28812821241403
100	1591.13271776394	-2.54194559728055
NaN	NaN	NaN
0	1591.97765153719	-1.94818674980731
5	1591.97765153719	-2.09967035031259
10	1591.97765153719	-2.40306615777154
15	1591.97765153719	-2.82449387004448
20	1591.97765153719	-3.33902357163294
25	1591.97765153719	-3.92400047312988
30	1591.97765153719	-4.55708172514522
35	1591.97765153719	-5.21622517792974
40	1591.97765153719	-5.87893579747493
45	1591.97765153719	-6.52215927603764
50	1591.97765153719	-7.12087984717035
55	1591.97765153719	-7.64734284161445
60	1591.97765153719	-8.06944404328749
65	1591.97765153719	-8.3496827096381
70	1591.97765153719	-8.44411141542348
75	1591.97765153719	-8.30223233561616
80	1591.97765153719	-7.86991453908571
85	1591.97765153719	-7.09614874590215
90	1591.97765153719	-5.95180886635995
95	1591.97765153719	-4.46208095227787
100	1591.97765153719	-2.74664163174504
NaN	NaN	NaN
0	1592.82348315181	-1.93130924989722
5	1592.82348315181	-2.09397360419637
10	1592.82348315181	-2.40300072206534
15	1592.82348315181	-2.82692243807297
20	1592.82348315181	-3.34240706628585
25	1592.82348315181	-3.92777448279909
30	1592.82348315181	-4.56128143720332
35	1592.82348315181	-5.22123495924793
40	1592.82348315181	-5.88538332378689
45	1592.82348315181	-6.53086041787897
50	1592.82348315181	-7.13284815280211
55	1592.82348315181	-7.66381996128699
60	1592.82348315181	-8.09196425530852
65	1592.82348315181	-8.38015469622333
70	1592.82348315181	-8.4849182312371
75	1592.82348315181	-8.35635533231858
80	1592.82348315181	-7.94101788817717
85	1592.82348315181	-7.18864838611192
90	1592.82348315181	-6.07069388239912
95	1592.82348315181	-4.61224493805844
100	1592.82348315181	-2.93109854067428
NaN	NaN	NaN
0	1593.67021403966	-1.89164753156977
5	1593.67021403966	-2.06565067293219
10	1593.67021403966	-2.38056164936665
15	1593.67021403966	-2.80719860921544
20	1593.67021403966	-3.32378276949545
25	1593.67021403966	-3.90959465317981
30	1593.67021403966	-4.54348589781702
35	1593.67021403966	-5.20410651837301
40	1593.67021403966	-5.86943668835045
45	1593.67021403966	-6.51677984377556
50	1593.67021403966	-7.12148832878689
55	1593.67021403966	-7.65622671001625
60	1593.67021403966	-8.08942804832798
65	1593.67021403966	-8.38427995758481
70	1593.67021403966	-8.49771123723721
75	1593.67021403966	-8.38033430024372
80	1593.67021403966	-7.97929304107797
85	1593.67021403966	-7.24498359069966
90	1593.67021403966	-6.14932710821661
95	1593.67021403966	-4.71718369179825
100	1593.67021403966	-3.06406961053469
NaN	NaN	NaN
0	1594.51784563563	-1.84005188649199
5	1594.51784563563	-2.02755043696543
10	1594.51784563563	-2.34977965351459
15	1594.51784563563	-2.77999901392695
20	1594.51784563563	-3.29809289865542
25	1594.51784563563	-3.88436659702601
30	1594.51784563563	-4.51829532412077
35	1594.51784563563	-5.17886413640488
40	1594.51784563563	-5.84424608829196
45	1594.51784563563	-6.49184226741797
50	1594.51784563563	-7.09706957217525
55	1594.51784563563	-7.63263922050917
60	1594.51784563563	-8.06704141554799
65	1594.51784563563	-8.3635407668998
70	1594.51784563563	-8.4791830164311
75	1594.51784563563	-8.36475863022727
80	1594.51784563563	-7.96766782505646
85	1594.51784563563	-7.23867580449073
90	1594.51784563563	-6.15014460268657
95	1594.51784563563	-4.72723586848666
100	1594.51784563563	-3.08476572244188
NaN	NaN	NaN
0	1595.36637937768	-1.77652231466388
5	1595.36637937768	-1.9861833306125
10	1595.36637937768	-2.32226959142686
15	1595.36637937768	-2.76086432950577
20	1595.36637937768	-3.28390227559366
25	1595.36637937768	-3.87304075004604
30	1595.36637937768	-4.50863177236122
35	1595.36637937768	-5.17017013621399
40	1595.36637937768	-5.83613987061368
45	1595.36637937768	-6.48410628336394
50	1595.36637937768	-7.08958084348487
55	1595.36637937768	-7.62531657150173
60	1595.36637937768	-8.05982733749005
65	1595.36637937768	-8.35639078886186
70	1595.36637937768	-8.47207773339433
75	1595.36637937768	-8.35773261132887
80	1595.36637937768	-7.96086590505177
85	1595.36637937768	-7.23244255625297
90	1595.36637937768	-6.14510003201319
95	1595.36637937768	-4.7241604076911
100	1595.36637937768	-3.08352633958667
NaN	NaN	NaN
0	1596.21581670682	-1.70105881608545
5	1596.21581670682	-1.93100984855544
10	1596.21581670682	-2.27967012006928
15	1596.21581670682	-2.72565017395017
20	1596.21581670682	-3.25275134423889
25	1596.21581670682	-3.8438567770553
30	1596.21581670682	-4.4800939029827
35	1596.21581670682	-5.14137287377758
40	1596.21581670682	-5.8063864776684
45	1596.21581670682	-6.45274632657161
50	1596.21581670682	-7.05591397079008
55	1596.21581670682	-7.58850598686564
60	1596.21581670682	-8.01883779798574
65	1596.21581670682	-8.30992523616384
70	1596.21581670682	-8.41853327205618
75	1596.21581670682	-8.29516629627619
80	1596.21581670682	-7.88702821489323
85	1596.21581670682	-7.14487780251587
90	1596.21581670682	-6.0414052987136
95	1596.21581670682	-4.60231806001992
100	1596.21581670682	-2.94164438016949
NaN	NaN	NaN
0	1597.06615906714	-1.61366139075669
5	1597.06615906714	-1.86746327264713
10	1597.06615906714	-2.23142881837876
15	1597.06615906714	-2.68688836936961
20	1597.06615906714	-3.2196847404369
25	1597.06615906714	-3.81407293081303
30	1597.06615906714	-4.4520794134325
35	1597.06615906714	-5.11412806526848
40	1597.06615906714	-5.77920762541824
45	1597.06615906714	-6.42505384713554
50	1597.06615906714	-7.02715654447922
55	1597.06615906714	-7.55807654800363
60	1597.06615906714	-7.98601878286585
65	1597.06615906714	-8.27383171860457
70	1597.06615906714	-8.37807044758548
75	1597.06615906714	-8.24898148511068
80	1597.06615906714	-7.83348696367838
85	1597.06615906714	-7.08201898478469
90	1597.06615906714	-5.96684370236716
95	1597.06615906714	-4.51284703978251
100	1597.06615906714	-2.83141128551965
NaN	NaN	NaN
0	1597.91740790582	-1.51433003867761
5	1597.91740790582	-1.79301171540714
10	1597.91740790582	-2.17318132525741
15	1597.91740790582	-2.63893760828465
20	1597.91740790582	-3.17822304848397
25	1597.91740790582	-3.77672272460492
30	1597.91740790582	-4.41742595052687
35	1597.91740790582	-5.08133610141694
40	1597.91740790582	-5.74781515171494
45	1597.91740790582	-6.39481256947982
50	1597.91740790582	-6.99795615618661
55	1597.91740790582	-7.52988423376437
60	1597.91740790582	-7.9588535941153
65	1597.91740790582	-8.24773958266441
70	1597.91740790582	-8.3531094867238
75	1597.91740790582	-8.22519394366247
80	1597.91740790582	-7.81084521532779
85	1597.91740790582	-7.06028449777011
90	1597.91740790582	-5.94519058921487
95	1597.91740790582	-4.48894360113602
100	1597.91740790582	-2.79883846086791
NaN	NaN	NaN
0	1598.76956467309	-1.4030647598482
5	1598.76956467309	-1.70442339515054
10	1598.76956467309	-2.09962546829546
15	1598.76956467309	-2.57522319498341
20	1598.76956467309	-3.12106569025643
25	1598.76956467309	-3.72417236889252
30	1598.76956467309	-4.36846749979095
35	1598.76956467309	-5.03555859552249
40	1598.76956467309	-5.70524834162825
45	1598.76956467309	-6.35580822851167
50	1598.76956467309	-6.96315565939733
55	1598.76956467309	-7.5002067958495
60	1598.76956467309	-7.93552607237054
65	1598.76956467309	-8.23233506738156
70	1598.76956467309	-8.34759393857324
75	1598.76956467309	-8.23195824620679
80	1598.76956467309	-7.83264340078557
85	1598.76956467309	-7.09999673637188
90	1598.76956467309	-6.00503591472734
95	1598.76956467309	-4.56860483432833
100	1598.76956467309	-2.89085266229733
NaN	NaN	NaN
0	1599.62263082231	-1.27986555426846
5	1599.62263082231	-1.6114102946808
10	1599.62263082231	-2.02688564306261
15	1599.62263082231	-2.51619767610216
20	1599.62263082231	-3.07173446325187
25	1599.62263082231	-3.68228143552868
30	1599.62263082231	-4.33303731730679
35	1599.62263082231	-5.00648683655258
40	1599.62263082231	-5.68314524057348
45	1599.62263082231	-6.34188788106586
50	1599.62263082231	-6.95925009029056
55	1599.62263082231	-7.50881150747109
60	1599.62263082231	-7.9599098143133
65	1599.62263082231	-8.27666644170789
70	1599.62263082231	-8.41707037268039
75	1599.62263082231	-8.33289904700101
80	1599.62263082231	-7.97235611378742
85	1599.62263082231	-7.28627637295403
90	1599.62263082231	-6.24457991283802
95	1599.62263082231	-4.86355141383335
100	1599.62263082231	-3.23161872394391
NaN	NaN	NaN
0	1600.47660780994	-1.1447324219384
5	1600.47660780994	-1.50028054533303
10	1600.47660780994	-1.93202145593989
15	1600.47660780994	-2.43265012456919
20	1600.47660780994	-2.99668409354328
25	1600.47660780994	-3.61441805641304
30	1600.47660780994	-4.27218755720402
35	1600.47660780994	-4.95331739614403
40	1600.47660780994	-5.63907580789339
45	1600.47660780994	-6.30905486317727
50	1600.47660780994	-6.94059050226535
55	1600.47660780994	-7.50818356631463
60	1600.47660780994	-7.98228535361658
65	1600.47660780994	-8.3283501415435
70	1600.47660780994	-8.50592204159252
75	1600.47660780994	-8.4685201528375
80	1600.47660780994	-8.16598317272728
85	1600.47660780994	-7.55022211574789
90	1600.47660780994	-6.59031349260523
95	1600.47660780994	-5.29747687340899
100	1600.47660780994	-3.74679016364192
NaN	NaN	NaN
0	1601.33149709553	-0.997665362858013
5	1601.33149709553	-1.38483167389498
10	1601.33149709553	-1.83823591319661
15	1601.33149709553	-2.35412510346793
20	1601.33149709553	-2.92971269745124
25	1601.33149709553	-3.55719707774663
30	1601.33149709553	-4.22436026384298
35	1601.33149709553	-4.9156028212314
40	1601.33149709553	-5.61316758218051
45	1601.33149709553	-6.29757588457555
50	1601.33149709553	-6.94720171613354
55	1601.33149709553	-7.53773534493983
60	1601.33149709553	-8.04106255993305
65	1601.33149709553	-8.42434881344313
70	1601.33149709553	-8.64913530642105
75	1601.33149709553	-8.67117434253562
80	1601.33149709553	-8.44242274486124
85	1601.33149709553	-7.91622008243085
90	1601.33149709553	-7.06072859151346
95	1601.33149709553	-5.88110530478088
100	1601.33149709553	-4.43650587108817
NaN	NaN	NaN
0	1602.18730014177	-0.8386643770273
5	1602.18730014177	-1.25559872706544
10	1602.18730014177	-1.72930788582562
15	1602.18730014177	-2.259582530827
20	1602.18730014177	-2.84629432451924
25	1602.18730014177	-3.48350058769192
30	1602.18730014177	-4.16041215068212
35	1602.18730014177	-4.86251061001652
40	1602.18730014177	-5.57305198130467
45	1602.18730014177	-6.27355497658951
50	1602.18730014177	-6.94353649577649
55	1602.18730014177	-7.56001830973932
60	1602.18730014177	-8.09650930393597
65	1602.18730014177	-8.52212330738889
70	1602.18730014177	-8.80069174297804
75	1602.18730014177	-8.89054233435149
80	1602.18730014177	-8.74612726187598
85	1602.18730014177	-8.3225696072391
90	1602.18730014177	-7.5873536318265
95	1602.18730014177	-6.53952251427007
100	1602.18730014177	-5.22202761471227
NaN	NaN	NaN
0	1603.04401841447	-0.667729464446261
5	1603.04401841447	-1.1105993487803
10	1603.04401841447	-1.60212843557692
15	1603.04401841447	-2.14522438827443
20	1603.04401841447	-2.74212114181111
25	1603.04401841447	-3.38854459967192
30	1603.04401841447	-4.07501595675226
35	1603.04401841447	-4.78803271701571
40	1603.04401841447	-5.51183315317238
45	1603.04401841447	-6.22892890083137
50	1603.04401841447	-6.91999649083923
55	1603.04401841447	-7.56342402125182
60	1603.04401841447	-8.13439847918402
65	1603.04401841447	-8.60405503199921
70	1603.04401841447	-8.9386126655369
75	1603.04401841447	-9.09908981847031
80	1603.04401841447	-9.04258201128215
85	1603.04401841447	-8.72615979087371
90	1603.04401841447	-8.11684601338031
95	1603.04401841447	-7.20789526677492
100	1603.04401841447	-6.02686557845963
NaN	NaN	NaN
0	1603.90165338259	-0.484860625114895
5	1603.90165338259	-0.954483971071012
10	1603.90165338259	-1.46431869465053
15	1603.90165338259	-2.02052857165335
20	1603.90165338259	-2.62780106684885
25	1603.90165338259	-3.28357408918102
30	1603.90165338259	-3.97970928098056
35	1603.90165338259	-4.70373179600355
40	1603.90165338259	-5.44087218748815
45	1603.90165338259	-6.1746384792728
50	1603.90165338259	-6.88687092829454
55	1603.90165338259	-7.55732430626079
60	1603.90165338259	-8.1628651862615
65	1603.90165338259	-8.67664614602534
70	1603.90165338259	-9.06726916711905
75	1603.90165338259	-9.29842258379022
80	1603.90165338259	-9.32981366526913
85	1603.90165338259	-9.12036811834387
90	1603.90165338259	-8.63645084681473
95	1603.90165338259	-7.86507165090384
100	1603.90165338259	-6.81736403631824
NaN	NaN	NaN

